Paying down metadata debt: learning the representation of concepts using topic models

We introduce a data management problem called metadata debt, to identify the mapping between data concepts and their logical representations. We describe how this mapping can be learned using semisupervised topic models based on low-rank matrix factorizations that account for missing and noisy labels, coupled with sparsity penalties to improve localization and interpretability. We introduce a gauge transformation approach that allows us to construct explicit associations between topics and concept labels, and thus assign meaning to topics. We also show how to use this topic model for semisupervised learning tasks like extrapolating from known labels, evaluating possible errors in existing labels, and predicting missing features. We show results from this topic model in predicting subject tags on over 25,000 datasets from Kaggle.com, demonstrating the ability to learn semantically meaningful features.

==> fig/subsampling/3-subsample-k-10.csv <==
nsamples,time,niter,obj,obj_samp,ch
100000,8.11918592453003,72,15.370554401390681,0.0001537055440139068,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [68998.24523237254, 68898.90659336161, 68797.72645609114, 68682.37973679088, 68551.23094890098, 68395.3123435392, 68184.7870060148, 67863.64244110741, 67334.2500405054, 66409.38485856664, 64694.6118175725, 61352.180752756874, 55047.626815091615, 45065.03350426328, 33188.10674061452, 22608.7363362095, 15014.131169429233, 10119.399317450509, 6983.140922719328, 4825.492440688256, 3285.6905618365977, 2257.461156129763, 1614.7010616921089, 1209.5451161402023, 948.821708534197, 772.6314122645877, 646.440948475419, 552.5528826355303, 478.6700724196679, 418.7560163011153, 369.77299608339297, 328.85078506809697, 293.7710683959377, 264.30627497116967, 239.02137762165825, 217.2538442608805, 198.30064241363394, 181.5736628333447, 166.72447998362964, 153.4791758142517, 141.61511461141393, 130.94856578039116, 121.32559019097812, 112.58299227226202, 103.37983242877166, 94.74680846908036, 86.80271504728114, 78.40896737158866, 72.62665369981647, 67.5809851043352, 62.94879617381687, 58.68711372060112, 54.75956007008682, 51.13445395653915, 47.78389249352169, 44.683143747138004, 41.81018809924089, 39.145350635046995, 36.670997526553016, 34.37128099330934, 32.23192275580588, 30.240028774475007, 28.383929829170484, 26.653043677917665, 25.037755382957137, 23.52931302901493, 22.119736551202415, 20.80173777891712, 19.568650114069495, 18.414366515032214, 17.333284664841507, 16.32025837294151, 15.370554401390681, 15.370554401390681], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.9129860401153564, 0.9904320240020752, 1.1109440326690674, 1.1676650047302246, 1.244588851928711, 1.327866792678833, 1.4858019351959229, 1.5434379577636719, 1.6052038669586182, 1.67991304397583, 1.7527499198913574, 1.9295060634613037, 2.038583993911743, 2.1161088943481445, 2.193047046661377, 2.3623499870300293, 2.4228508472442627, 2.486238718032837, 2.555457830429077, 2.6334526538848877, 2.7815206050872803, 2.840024471282959, 2.9051685333251953, 3.0144224166870117, 3.2610385417938232, 3.359375476837158, 3.457026481628418, 3.548109531402588, 3.630434513092041, 3.7908945083618164, 3.86063551902771, 3.934166431427002, 4.010436534881592, 4.1588006019592285, 4.2236855030059814, 4.284597396850586, 4.353588581085205, 4.425367593765259, 4.573946475982666, 4.634857416152954, 4.71324348449707, 4.7818763256073, 4.8574113845825195, 5.006509304046631, 5.066986322402954, 5.134158372879028, 5.19644832611084, 5.359673500061035, 5.428933382034302, 5.514329433441162, 5.576571464538574, 5.6486945152282715, 5.796632528305054, 5.86203145980835, 5.926941394805908, 6.0037171840667725, 6.157344102859497, 6.219793081283569, 6.29112696647644, 6.362926959991455, 6.431044101715088, 6.582901239395142, 6.639112234115601, 6.700731039047241, 6.760348081588745, 6.914196252822876, 6.97441029548645, 7.038248300552368, 7.1033642292022705, 7.162714242935181, 7.3299782276153564, 7.3978822231292725, 7.398567199707031], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
158489,7.687453985214233,71,24.164706535296343,0.00015246929777647876,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [109350.73240023332, 109203.66800551058, 109051.40582826376, 108873.6381281281, 108666.01594115002, 108411.75755119984, 108049.87620703407, 107449.16301090996, 106358.7532992954, 104285.10283913597, 100226.37317170514, 92144.83787242982, 76915.99715270061, 54388.634459634384, 32307.583146285644, 17795.19625025834, 10211.756322128767, 6427.285165024495, 4416.945954533007, 3216.5132660304907, 2431.910731443146, 1902.2930339831623, 1535.8972608108913, 1272.4964415676661, 1075.5994635611978, 923.155160175219, 801.8536657559587, 703.1210669525236, 620.5801976008943, 550.6190848023531, 492.06424420167366, 442.06355688273777, 398.58947864199695, 360.81082607109715, 327.84294463835226, 298.789173548084, 273.0436480917913, 250.12275222381652, 229.63126910689846, 211.24247676775565, 194.6838877357294, 179.72651388687956, 166.17660686334568, 153.86920603879787, 142.66278483941971, 132.42426657869163, 122.69071876397848, 113.83216941920179, 105.96352345102275, 98.72998177017578, 92.06914741925114, 85.92645476005782, 80.25373092853594, 75.00823980096177, 70.15193222881273, 65.65082808169305, 61.47449691062982, 57.59561709431351, 53.98959916516426, 50.63426236997389, 47.50955577793372, 44.597316903894885, 41.881062085707484, 39.34580385666163, 36.977891357100575, 34.76487047974727, 32.69536097435147, 30.758948173564043, 28.946087362275794, 27.2480191116234, 25.656694147945842, 24.164706535296343, 24.164706535296343], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.12723612785339355, 0.20501303672790527, 0.3472762107849121, 0.41530823707580566, 0.4992191791534424, 0.5777900218963623, 0.7560179233551025, 0.8500468730926514, 0.9271738529205322, 1.000525712966919, 1.0874967575073242, 1.2629077434539795, 1.3413386344909668, 1.432565450668335, 1.5315864086151123, 1.6253395080566406, 1.8100194931030273, 1.892174482345581, 1.9789066314697266, 2.0591046810150146, 2.228468656539917, 2.293520450592041, 2.3622264862060547, 2.430243492126465, 2.512021541595459, 2.6772994995117188, 2.746363401412964, 2.817981243133545, 2.896757125854492, 2.9816019535064697, 3.157057046890259, 3.2518160343170166, 3.340951919555664, 3.421966791152954, 3.593578815460205, 3.6668777465820312, 3.7529218196868896, 3.834817886352539, 3.919221878051758, 4.111991882324219, 4.187051773071289, 4.276617765426636, 4.370919704437256, 4.476213693618774, 4.699451684951782, 4.8130927085876465, 4.8978447914123535, 4.974089860916138, 5.157819747924805, 5.230259656906128, 5.3090057373046875, 5.388107776641846, 5.475769758224487, 5.681683778762817, 5.776689767837524, 5.874947786331177, 5.968705654144287, 6.057608604431152, 6.255383729934692, 6.3372297286987305, 6.430672645568848, 6.516498804092407, 6.699126720428467, 6.7773706912994385, 6.868891716003418, 6.967278718948364, 7.049861907958984, 7.236392974853516, 7.331782817840576, 7.415663719177246, 7.502451658248901, 7.50247859954834], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
251189,9.094127893447876,69,40.41151392554818,0.0001608809061127206,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [173346.173436735, 173139.9224636717, 172923.73445291864, 172665.7172365426, 172354.31753490862, 171962.8401240718, 171388.17846401167, 170363.7623692698, 168279.30265529978, 163747.62106701077, 153703.7407039231, 132400.38214539696, 94714.68875260567, 51973.92335311315, 25479.620734685683, 13926.411238529738, 8787.80175718132, 6134.501312441302, 4573.051474923857, 3561.8640484379985, 2861.5160711842595, 2353.044241983457, 1972.1378834047455, 1678.243393997365, 1445.6266837234198, 1257.8666592300897, 1103.7454255069513, 975.4857707902111, 867.4985300779326, 775.639588043535, 696.7868511235021, 628.5560385776766, 569.0990056717932, 516.9625796772326, 470.98935249944293, 430.24683620881797, 393.9759760416496, 361.5531195999117, 332.46151407555993, 306.2696639220786, 282.6147028043214, 261.1894801851929, 241.73243358326457, 224.01957329393656, 207.85808557206866, 193.08118759940365, 179.5439591798965, 167.11994280582633, 155.69835282101673, 145.18177089025897, 135.48423235486365, 126.52962876880831, 118.25036771570234, 110.58624316018361, 103.48347900040557, 96.8939158290162, 90.77431667193026, 85.08577202474024, 79.79318812150223, 74.86484525824399, 70.27201531242106, 65.98862947110615, 61.990988698520006, 58.25751071011273, 54.76850823233747, 51.50599415882327, 48.453509899771355, 45.59597378968733, 42.91954689103102, 40.41151392554818, 40.41151392554818], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.13786602020263672, 0.2425541877746582, 0.3504772186279297, 0.44035816192626953, 0.6193451881408691, 0.7084243297576904, 0.7947921752929688, 0.8801202774047852, 1.072878122329712, 1.1722371578216553, 1.259392261505127, 1.3499393463134766, 1.4319641590118408, 1.6404821872711182, 1.7358043193817139, 1.8562712669372559, 2.00180721282959, 2.1986591815948486, 2.475389003753662, 2.5834290981292725, 2.697072982788086, 2.790550947189331, 2.8929998874664307, 3.1005797386169434, 3.185454845428467, 3.275225877761841, 3.3870627880096436, 3.616337776184082, 3.7282028198242188, 3.8430869579315186, 3.9629290103912354, 4.062273025512695, 4.312256097793579, 4.423007011413574, 4.534026861190796, 4.64267897605896, 4.741902828216553, 4.947211742401123, 5.042756795883179, 5.128528833389282, 5.224812746047974, 5.310070753097534, 5.4988038539886475, 5.584409713745117, 5.676146745681763, 5.795954704284668, 6.034971714019775, 6.125256776809692, 6.212903738021851, 6.299818754196167, 6.388075828552246, 6.612166881561279, 6.720999002456665, 6.82437801361084, 6.923298120498657, 7.018915176391602, 7.2174601554870605, 7.327063083648682, 7.438395261764526, 7.5655293464660645, 7.819056272506714, 7.912971258163452, 7.996145486831665, 8.102262496948242, 8.227461338043213, 8.45026445388794, 8.55744743347168, 8.682972431182861, 8.808399438858032, 8.809224367141724], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
398107,11.35600996017456,68,62.898336582717626,0.00015799354591282652,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [274738.98241318983, 274468.7652384058, 274182.3527283653, 273833.0595015638, 273392.07346593606, 272811.8538506412, 271927.2313935552, 270235.97783747246, 266328.020372896, 256285.91320300038, 230160.31754576173, 172141.1798539931, 92896.55957331849, 42758.92952160012, 22782.514338852543, 14242.437546412582, 9877.662220594002, 7324.1576105016975, 5683.437500761366, 4556.339726441113, 3742.7904774483295, 3132.8943041495195, 2661.870661888327, 2289.3326268475175, 1988.8987194600063, 1742.640911323845, 1537.9914174064443, 1365.9326027184136, 1219.832536189418, 1094.6758059871872, 986.5877379295733, 892.5585364551225, 810.226116688324, 737.717784574036, 673.5303048491867, 616.4438591759063, 565.4588003883358, 519.7486313149283, 478.624516297858, 441.5081435832296, 407.9107291516904, 377.4166003077363, 349.67023694595446, 324.365952480454, 301.2396103569474, 280.06192485887107, 260.63300550531744, 242.77788533953196, 226.34283338418018, 211.1922963937221, 197.20634888772298, 184.27855621867354, 172.31417520107917, 161.22863211437993, 150.9462297923793, 141.39904483784466, 132.5259833555412, 124.27196943147912, 116.58724524092145, 109.42676540123841, 102.74967119565576, 96.5188327323905, 90.70044908833617, 85.26369810897745, 80.18042886831215, 75.42489089070067, 70.97349514535908, 66.80460257915121, 62.898336582717626, 62.898336582717626], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.22098684310913086, 0.4117398262023926, 0.5280966758728027, 0.6505956649780273, 0.9302878379821777, 1.0845587253570557, 1.2649116516113281, 1.4100027084350586, 1.6810407638549805, 1.8307976722717285, 1.9867396354675293, 2.1033217906951904, 2.222681760787964, 2.521211862564087, 2.6425628662109375, 2.7683589458465576, 2.9171440601348877, 3.0793490409851074, 3.3540830612182617, 3.5039851665496826, 3.6445090770721436, 3.758183002471924, 4.021904945373535, 4.144990921020508, 4.2605299949646, 4.3752570152282715, 4.525930881500244, 4.800963878631592, 4.915184020996094, 5.0469560623168945, 5.158835172653198, 5.2641191482543945, 5.522050142288208, 5.638555288314819, 5.744491338729858, 5.849398136138916, 5.957741022109985, 6.215539932250977, 6.364983797073364, 6.546770811080933, 6.69091272354126, 6.948053598403931, 7.061993598937988, 7.1802756786346436, 7.309792757034302, 7.440799713134766, 7.7135539054870605, 7.827569961547852, 7.971441984176636, 8.098551988601685, 8.223450899124146, 8.485910892486572, 8.589056968688965, 8.697735071182251, 8.814398050308228, 8.920428037643433, 9.163034915924072, 9.270752906799316, 9.389540910720825, 9.555570125579834, 10.00015115737915, 10.147002220153809, 10.298667192459106, 10.431758165359497, 10.552441120147705, 10.807974100112915, 10.92093014717102, 11.033482074737549, 11.033509969711304], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
630957,13.120122909545898,67,97.65967131481031,0.00015478023274931622,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [435457.9683516258, 435123.1939286146, 434764.2634738763, 434317.8894011588, 433722.52719612984, 432871.4351878236, 431444.0718258373, 428377.64155880956, 420196.67045453325, 395883.86288825964, 327061.3224629164, 193468.94998073584, 83771.2347688271, 41201.032649938265, 24634.045527207163, 16651.882140311565, 12151.030703871656, 9330.208831265043, 7426.562114876957, 6070.257755906687, 5063.11899215019, 4290.553494502692, 3682.2385465242905, 3192.9049093857147, 2792.2412993103208, 2459.290039185018, 2179.202051608369, 1941.2338396145692, 1737.4224417079868, 1561.685458375171, 1409.2472027037538, 1276.2956003085446, 1159.761368011054, 1057.1006556608859, 966.1898451494465, 885.2806968541511, 812.9463697834433, 748.0175783396858, 689.5268178881992, 636.6655633611906, 588.7521799953429, 545.2076195373786, 505.53669600468686, 469.3134283480148, 436.169410892781, 405.7844811912904, 377.87915904122394, 352.2084691467395, 328.5568568140428, 306.7339754343833, 286.57117516177954, 267.91855981422736, 250.64250736777308, 234.62357102191214, 219.7546944649135, 205.93968791588702, 193.09192167316064, 181.1332019188788, 169.99279990878227, 159.60661078166103, 149.91642233301496, 140.86927742411447, 132.41691640394907, 124.51528813374111, 117.12412002019289, 110.20653896161679, 103.72873635146306, 97.65967131481031, 97.65967131481031], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.3406400680541992, 0.48989224433898926, 0.6379163265228271, 0.7958853244781494, 1.1175892353057861, 1.2480154037475586, 1.410353422164917, 1.5693423748016357, 1.9346323013305664, 2.0913524627685547, 2.2459304332733154, 2.412900447845459, 2.5654683113098145, 2.878173351287842, 3.040276288986206, 3.1817193031311035, 3.3282582759857178, 3.471849203109741, 3.781069278717041, 3.9144203662872314, 4.05639123916626, 4.18755316734314, 4.496013164520264, 4.644735097885132, 4.801972150802612, 5.01396632194519, 5.180382251739502, 5.511871099472046, 5.651885986328125, 5.806127071380615, 5.940485954284668, 6.274161100387573, 6.423670053482056, 6.570690155029297, 6.729206085205078, 6.880671262741089, 7.2842583656311035, 7.450758457183838, 7.626620531082153, 7.7990734577178955, 7.961902379989624, 8.278953313827515, 8.418530464172363, 8.560059309005737, 8.70493221282959, 9.020403146743774, 9.163235187530518, 9.325141191482544, 9.488563060760498, 9.701743125915527, 10.026179313659668, 10.163341283798218, 10.31173825263977, 10.46186113357544, 10.785576343536377, 10.915883302688599, 11.056398391723633, 11.203578472137451, 11.359057664871216, 11.667706727981567, 11.824152708053589, 11.983057737350464, 12.137459754943848, 12.28705883026123, 12.614884853363037, 12.766287803649902, 12.922905921936035, 12.923422813415527], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
1000000,17.672393083572388,66,154.14001266620497,0.00015414001266620496,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [690163.6552761896, 689769.6968452053, 689341.832385392, 688798.5192487409, 688021.3027163686, 686752.5049536957, 684225.2063656749, 677826.9800873892, 658404.3176317571, 596029.1678439586, 427667.9666895559, 196727.9178362491, 85085.37826966145, 46646.93779030022, 30016.26217355355, 21253.728662350444, 16002.466619368679, 12568.621331695125, 10178.822980361982, 8436.342919733728, 7119.115020544738, 6094.153721767136, 5277.418861728458, 4613.430459437124, 4064.2354057309785, 3603.12666193091, 3210.9173155110375, 2873.633679407994, 2581.000052877655, 2325.36149650088, 2100.9037406784582, 1903.070790210943, 1728.2712761195576, 1573.495808487905, 1436.3843958084071, 1314.602400339364, 1206.554762938439, 1108.4152474874525, 1021.1109940682162, 942.3685023069711, 871.0388375570167, 806.2774742657931, 747.428669770401, 693.8294150147065, 644.886494037576, 600.0586182810346, 558.9123354072017, 521.0685347046588, 486.20208646907497, 454.02839014534356, 424.29696973496334, 396.78616305629544, 371.2989588727154, 347.65960748370077, 325.7108144850582, 305.31138905493253, 286.33425504817734, 268.66475666292274, 252.1992063335571, 236.84363378516105, 222.51270348752908, 209.1287740279743, 196.6210777745812, 184.92500301266284, 173.98146377009738, 163.73634498706696, 154.14001266620497, 154.14001266620497], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.2717890739440918, 0.45999717712402344, 0.6615581512451172, 1.0508761405944824, 1.2352612018585205, 1.4246561527252197, 1.6182541847229004, 2.0964372158050537, 2.292861223220825, 2.472682237625122, 2.6812143325805664, 2.889437437057495, 3.2972893714904785, 3.484269380569458, 3.7347564697265625, 3.973123550415039, 4.474902629852295, 4.71760368347168, 4.915367603302002, 5.095532417297363, 5.524499416351318, 5.729264497756958, 5.935527563095093, 6.143976449966431, 6.344128370285034, 6.83681321144104, 7.019383192062378, 7.220901250839233, 7.397122383117676, 7.805468320846558, 8.032466411590576, 8.221418380737305, 8.418172359466553, 8.61394453048706, 9.047972440719604, 9.34939956665039, 9.654191493988037, 9.848024606704712, 10.26425576210022, 10.474120855331421, 10.684041976928711, 10.888211011886597, 11.34155797958374, 11.622323989868164, 11.873997926712036, 12.077937841415405, 12.271297931671143, 12.759561777114868, 13.041860818862915, 13.28581166267395, 13.50144362449646, 13.887539625167847, 14.092564582824707, 14.316165447235107, 14.54188346862793, 14.784544467926025, 15.181623458862305, 15.371155500411987, 15.558913707733154, 15.756994485855103, 16.18332266807556, 16.375513553619385, 16.572619676589966, 16.75394868850708, 17.167028665542603, 17.353697538375854, 17.35372257232666], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
1584893,24.819345951080322,65,248.74241446984314,0.0001569458723521671,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [1.0937590720046842e6, 1.093314606062137e6, 1.092825302822542e6, 1.092186837939276e6, 1.0911936215129348e6, 1.0892996783396523e6, 1.0847693213513254e6, 1.0715377090816083e6, 1.0278816279066675e6, 884898.8832701808, 544003.8047985896, 220582.9087342905, 102964.6745677014, 60341.19702171275, 40434.36053867574, 29388.71296908978, 22533.262315012013, 17937.91691940497, 14680.979165590088, 12273.422743170006, 10434.312842212068, 8991.929500197606, 7835.954503902691, 6892.559358876906, 6110.611883651838, 5453.643574628564, 4894.96925469314, 4414.6169666838105, 3997.3454796785763, 3631.3454562886745, 3307.380563661799, 3018.2270474801767, 2758.3184023297695, 2523.6389941907846, 2311.1856972159303, 2116.730927159148, 1938.8957030962208, 1774.1212780338942, 1626.6172135134168, 1494.0134838552167, 1371.6745236648217, 1262.0142125215807, 1162.7635625861149, 1073.859302845736, 993.7915931521538, 921.3397502777151, 855.8364740344398, 796.3341396604299, 741.979950259366, 692.1457804824918, 646.2990507104519, 604.0167415372856, 564.942762365612, 528.7722359942206, 495.2399738355725, 464.11291404228257, 435.1846274597772, 408.2711580742117, 383.20776701567183, 359.84631820989, 338.0531376154423, 317.70723302656626, 298.69879535194514, 280.92792413390873, 264.3035347006286, 248.74241446984314, 248.74241446984314], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.4839138984680176, 0.7854330539703369, 1.0478880405426025, 1.5777649879455566, 1.8397748470306396, 2.1282958984375, 2.4399569034576416, 3.2976858615875244, 3.6192569732666016, 3.870433807373047, 4.138524770736694, 4.78717565536499, 5.078920602798462, 5.33923864364624, 5.602743625640869, 6.161615610122681, 6.509304523468018, 6.868070602416992, 7.162254571914673, 7.739989519119263, 8.000848531723022, 8.263845443725586, 8.547850370407104, 9.110064268112183, 9.37389326095581, 9.691073417663574, 10.327182531356812, 11.136021614074707, 11.466233491897583, 11.772125482559204, 12.04423451423645, 12.57494068145752, 12.84295654296875, 13.09947156906128, 13.369451522827148, 13.941865682601929, 14.20191478729248, 14.470849752426147, 14.742278575897217, 15.49541974067688, 15.827762842178345, 16.14746069908142, 16.445804595947266, 17.04449152946472, 17.328038454055786, 17.623859405517578, 17.89962148666382, 18.441036701202393, 18.799288749694824, 19.062365770339966, 19.34488868713379, 20.154325485229492, 20.41839051246643, 20.69288969039917, 21.047276735305786, 21.63616180419922, 21.903373956680298, 22.175323963165283, 22.444286108016968, 22.708143949508667, 23.247504949569702, 23.51042890548706, 23.780339002609253, 24.04090905189514, 24.580636024475098, 24.581198930740356], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
2511886,33.657382011413574,65,385.7015697014066,0.00015355058696987306,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [1.7335722010932555e6, 1.7330853534264078e6, 1.7325388087617117e6, 1.7317907721645988e6, 1.7304956610722328e6, 1.7276084908105622e6, 1.7195938541883172e6, 1.6937194328458197e6, 1.6039363207974853e6, 1.3121483449459188e6, 708357.5538078614, 278903.7015422797, 138342.7963880059, 84318.04165388097, 57857.96167000382, 42711.244252271215, 33108.095710376976, 26571.689111415522, 21885.80949646284, 18391.444754053235, 15703.760241464546, 13584.455213939713, 11878.839599884597, 10482.528735285596, 9322.760527692604, 8347.396068606608, 7518.173556045764, 6806.4231738436565, 6190.260717029765, 5652.698621963189, 5180.341464588826, 4762.4628323258485, 4390.338758140614, 4056.762042393638, 3755.6936406474415, 3482.0264466526614, 3231.4528846445155, 3000.491838304215, 2788.098118853849, 2598.049326192029, 2402.9745971901157, 2221.43490938668, 2054.911907690444, 1898.4415082648914, 1751.1155224368767, 1613.3065491403895, 1484.6119971554676, 1365.1349408821984, 1255.3008160174309, 1155.596462756172, 1065.9273739449322, 985.5111504979095, 913.1054949237114, 847.6464856165412, 788.3531797703107, 734.4541162168097, 685.2883524497611, 640.435389699991, 599.4031101206949, 561.642177783592, 526.7325082422203, 494.3548051038676, 464.2580584451608, 436.2326030120704, 410.09924263326553, 385.7015697014066, 385.7015697014066], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.4218158721923828, 0.7859199047088623, 1.5037589073181152, 1.873110055923462, 2.237199068069458, 2.667978048324585, 3.4517149925231934, 3.868363857269287, 4.257157802581787, 5.078052759170532, 5.474316596984863, 6.130331754684448, 6.61296272277832, 7.429278612136841, 7.797633647918701, 8.179453611373901, 9.000383615493774, 9.396007537841797, 9.79316759109497, 10.180579662322998, 10.902732610702515, 11.32820749282837, 11.725624322891235, 12.202995300292969, 13.09493637084961, 13.506360292434692, 14.083808422088623, 14.995875358581543, 15.381977558135986, 15.80097246170044, 16.221903562545776, 16.971744537353516, 17.439939737319946, 17.83412790298462, 18.227191925048828, 18.995365858078003, 19.3819637298584, 19.757989645004272, 20.50190281867981, 20.87935996055603, 21.29267191886902, 21.689812898635864, 22.484899044036865, 22.90211296081543, 23.27739405632019, 24.046168088912964, 24.425354957580566, 24.810545921325684, 25.258102893829346, 25.99427080154419, 26.376548767089844, 26.75784969329834, 27.143911838531494, 27.910183906555176, 28.29622483253479, 28.678149938583374, 29.49120306968689, 29.87689995765686, 30.268996953964233, 30.663745880126953, 31.415420055389404, 31.7971510887146, 32.181354999542236, 32.55349087715149, 33.315367698669434, 33.31616449356079], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
3981072,52.573325872421265,67,604.5691065939316,0.00015186088234373345,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [2.747674472998821e6, 2.747138593235998e6, 2.7465202057540203e6, 2.7456101774659036e6, 2.7438331691028737e6, 2.739323981125418e6, 2.725525024140157e6, 2.6782739753368143e6, 2.5096203825585246e6, 1.969458164826442e6, 973844.664188992, 385794.01412614237, 198685.84362421487, 123884.25694156534, 86215.4072306924, 64257.05569256286, 50159.650310772246, 40476.16343980076, 33485.84293603868, 28244.65346635523, 24195.934160162513, 20992.253323193676, 18406.597220715128, 16284.934495991987, 14519.403422553707, 13032.421651358305, 11766.88459340256, 10679.908474662687, 9738.716367082176, 8917.861021454766, 8197.310558150615, 7561.117362556979, 6996.79918369955, 6497.491030107302, 6046.7042952038955, 5659.119919589226, 5278.173472487177, 4933.876452758019, 4636.499338351948, 4380.163592840813, 4108.561152791257, 3859.1097866422306, 3634.0002064312057, 3425.3705998068954, 3228.097093504701, 3040.171579405006, 2859.5660063238365, 2685.069101413369, 2518.1480385048008, 2371.2963701693993, 2262.865720689402, 2065.6651733606886, 1898.8520502708643, 1732.2952210838098, 1588.1527667643445, 1453.858175876505, 1322.5658127417112, 1204.9533369329442, 1099.1545829705256, 1004.5416553546571, 928.0147720368659, 883.8697215456764, 820.0151038212473, 764.6295490223504, 739.6602475654325, 708.2245746680925, 627.6466416669821, 604.5691065939316, 604.5691065939316], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.8634870052337646, 1.4346201419830322, 1.9885449409484863, 3.0391287803649902, 3.5906310081481934, 4.140956163406372, 4.729978322982788, 5.750993490219116, 6.320127487182617, 6.895269393920898, 7.934397220611572, 8.51573920249939, 9.077184200286865, 10.144824266433716, 10.706310272216797, 11.262182235717773, 12.446838140487671, 13.031438112258911, 13.844973087310791, 14.493637084960938, 15.572532176971436, 16.225720167160034, 16.814486026763916, 17.87916898727417, 18.451107025146484, 19.022271156311035, 20.10113525390625, 20.716374158859253, 21.318896293640137, 22.524726390838623, 23.08857536315918, 23.9802885055542, 24.58218550682068, 25.723945379257202, 26.406041383743286, 27.145154237747192, 28.20019030570984, 28.750880479812622, 29.320767402648926, 30.526308298110962, 31.159899473190308, 31.73533058166504, 32.815319538116455, 33.3759765625, 33.93912863731384, 34.583969831466675, 35.670413970947266, 36.311742067337036, 36.8760929107666, 38.03057098388672, 38.70343208312988, 39.2853422164917, 40.41184616088867, 41.00824522972107, 41.594996213912964, 42.72830605506897, 43.36910700798035, 43.93325090408325, 44.590922117233276, 45.70123100280762, 46.57787489891052, 47.32895493507385, 48.534696102142334, 49.964667081832886, 51.102895975112915, 51.69280982017517, 52.27773571014404, 52.279109716415405], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
6309573,93.48703694343567,71,890.6075853350414,0.0001411517998658612,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [4.354795961773826e6, 4.354193066424465e6, 4.353470627386947e6, 4.352302820804661e6, 4.349736000242207e6, 4.342568143974977e6, 4.319301602003466e6, 4.236976189313745e6, 3.9387096630263766e6, 2.997103125669451e6, 1.402075417103412e6, 562511.0848195091, 296428.7547657361, 187373.60512871723, 131529.24604475376, 98619.92955070105, 77333.2392851421, 62631.42852702674, 51973.94132511254, 43956.41025672365, 37745.97391960063, 32820.47774216845, 28837.486745772898, 25563.91787084291, 22836.09205277962, 20535.981954782957, 18576.520721395085, 16892.19974861583, 15432.869944542721, 14159.547527358223, 13041.510722794847, 12054.249131080895, 11177.989052720655, 10396.61568096629, 9696.873674500908, 9067.766146035065, 8500.097098777687, 7986.118872572163, 7519.257299750859, 7093.894924456968, 6705.198007349974, 6348.976891551926, 6021.572139769429, 5719.760829157345, 5440.678141417619, 5181.748401079117, 4940.617926165145, 4715.08240981368, 4503.008958989741, 4302.271984951776, 4110.740352264168, 3926.3109996306084, 3746.927835630834, 3570.6286605345326, 3395.777424311543, 3223.240834416114, 3056.3417896068568, 2913.253768499268, 2706.6418307596196, 2517.8777663330484, 2333.209276844678, 2172.2173266121094, 2059.5193062358535, 1862.557397489496, 1728.2612885082328, 1516.6602609164079, 1376.4505689033533, 1233.4670432325618, 1167.7655604944812, 1108.8637470514439, 935.2359528613878, 890.6075853350414, 890.6075853350414], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.95448899269104, 2.4897420406341553, 3.4480020999908447, 5.400918960571289, 6.490961074829102, 7.660316228866577, 9.756591081619263, 10.919915199279785, 11.954498291015625, 13.612720251083374, 14.553933382034302, 15.92575740814209, 17.606911420822144, 18.839343309402466, 20.660986185073853, 21.718505382537842, 22.630472421646118, 24.210392475128174, 25.13778042793274, 26.03728747367859, 27.601117372512817, 28.479169368743896, 30.336271286010742, 31.53900909423828, 32.63270902633667, 34.356712102890015, 35.26644802093506, 36.18771195411682, 37.9463050365448, 38.91982102394104, 39.92763710021973, 41.71087288856506, 42.660428047180176, 44.388948917388916, 45.42932105064392, 46.389015197753906, 48.087844133377075, 49.13415813446045, 50.15371513366699, 51.86245512962341, 52.843029260635376, 53.803715229034424, 55.34772515296936, 56.44754719734192, 58.0298011302948, 59.32200813293457, 60.426061153411865, 62.37396216392517, 63.42173409461975, 64.52972388267517, 66.21475887298584, 67.07766675949097, 68.03570675849915, 70.16817259788513, 71.12560963630676, 72.9648654460907, 73.93581056594849, 75.03904843330383, 76.81297659873962, 78.08843350410461, 79.02720952033997, 80.76230454444885, 81.83042740821838, 83.11958241462708, 84.99545335769653, 85.90331220626831, 87.54020023345947, 89.47567510604858, 91.18452620506287, 92.12374830245972, 93.03618335723877, 93.03761744499207], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
10000000,130.12698698043823,63,4734.838829418111,0.00047348388294181116,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [6.902041820473843e6, 6.901341852548635e6, 6.900461946420481e6, 6.898882241477312e6, 6.895034273860827e6, 6.883558191272686e6, 6.8449855967711285e6, 6.705982232471354e6, 6.198441272658596e6, 4.615186580769852e6, 2.0859053834582674e6, 846199.1589245811, 452303.4168353452, 288297.4076900246, 203442.8207741627, 153103.88421671564, 120396.24219975594, 97734.07155447383, 81266.84680837575, 68855.5786547876, 59226.95690063065, 51580.41471933757, 45389.82427136745, 40296.51920259376, 36048.337737023336, 32463.26572462411, 29406.898397061916, 26777.99895617841, 24498.975540819796, 22509.44000856429, 20761.750785745407, 19217.864356484653, 17847.06923626293, 16624.327402910036, 15529.041879072865, 14544.128497886913, 13655.308216889476, 12850.56164769841, 12119.704448542281, 11454.054009167816, 10846.165572151542, 10289.62280457941, 9778.871428290231, 9309.141551887064, 8877.812617159598, 8521.405944358448, 8313.611688264027, 7903.585778615464, 7533.42143112644, 7193.331476103564, 6879.5139933084465, 6616.364399664578, 6372.362692209206, 6143.695218429326, 5928.372756987475, 5728.933332551732, 5587.370201590041, 5377.304587252163, 5194.645780504026, 5046.092626021973, 5029.225816085744, 4915.989263494385, 4817.862853612131, 4734.838829418111, 4734.838829418111], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 1.3596961498260498, 3.950392246246338, 6.033865451812744, 7.936342477798462, 10.099811553955078, 11.940715551376343, 14.153425455093384, 15.489615440368652, 17.928418397903442, 19.36420750617981, 21.74054265022278, 23.096062660217285, 24.868958711624146, 26.670681715011597, 28.667086601257324, 29.9980206489563, 31.889742612838745, 33.7402184009552, 35.63587737083435, 37.01976919174194, 38.90354919433594, 40.777318239212036, 42.68948411941528, 44.10414004325867, 46.002949953079224, 47.883829832077026, 49.84858703613281, 51.564133167266846, 53.88095712661743, 56.10742211341858, 58.674660205841064, 60.42748832702637, 62.61414337158203, 64.54088759422302, 65.95856881141663, 68.46423578262329, 70.44276094436646, 72.47967481613159, 74.00617480278015, 76.1660578250885, 78.21234273910522, 80.35851979255676, 81.84240388870239, 83.92167401313782, 86.06291103363037, 88.73250412940979, 90.53001403808594, 93.09576416015625, 95.3591992855072, 97.48822951316833, 99.02337956428528, 101.16668748855591, 103.74153637886047, 105.90305733680725, 107.32975840568542, 109.44394731521606, 111.87559723854065, 113.9167993068695, 115.28406524658203, 121.58926343917847, 124.16912341117859, 127.07840824127197, 129.40803217887878, 129.40879130363464], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
15848932,173.4856128692627,51,11925.610362164662,0.0007524551409624738,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [1.0938929051866198e7, 1.0938082932558306e7, 1.0936961656903572e7, 1.0934735276366543e7, 1.0928862969975907e7, 1.0910583648587514e7, 1.0847869072947016e7, 1.0619481678280989e7, 9.781779166168103e6, 7.18742685566272e6, 3.1854274899458387e6, 1.301565240606994e6, 701459.428485692, 449374.31996060105, 318199.12869310094, 240095.73550817533, 189224.8982007375, 153919.5415624872, 128235.60354867947, 108861.7291337174, 93822.2753332396, 81872.85391336706, 72194.49075875156, 64228.28706910167, 57581.03423985494, 51968.820052875606, 47182.00355940033, 43062.72533450378, 39490.044071467986, 36369.86344542635, 33627.953838421985, 31205.023869108416, 29053.179343864518, 27133.33906905826, 25413.321367572928, 23866.407558791514, 22470.249207207344, 21206.026512907163, 20057.79237630379, 19011.95620550294, 18056.87169127468, 17182.51527301628, 16380.263060989277, 15644.84676152495, 15000.9681321151, 14368.200557775768, 13994.796726375513, 13375.398554041387, 12803.511091554723, 12270.152414494132, 11982.65515317974, 11925.610362164662, 11925.610362164662], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 5.555862903594971, 8.423288822174072, 11.136111974716187, 14.319890975952148, 17.515345096588135, 20.998682975769043, 24.072057008743286, 26.249842882156372, 29.158909797668457, 32.30151581764221, 35.49157786369324, 39.563814878463745, 42.490845918655396, 45.8442440032959, 48.86572313308716, 52.0965461730957, 55.65911412239075, 58.53394412994385, 61.551547050476074, 65.47674012184143, 70.05437803268433, 74.58000087738037, 78.66986584663391, 81.20810961723328, 83.97793960571289, 87.5887176990509, 90.43019962310791, 93.95622658729553, 97.25445866584778, 99.51942658424377, 103.2706196308136, 106.83246159553528, 110.11244654655457, 113.70422458648682, 115.94318056106567, 118.9768934249878, 122.76378536224365, 126.22730445861816, 129.58243441581726, 133.40381836891174, 136.3911783695221, 140.14420127868652, 143.22819018363953, 147.0489263534546, 150.66034126281738, 153.23350524902344, 156.47731113433838, 159.80659222602844, 163.9007761478424, 167.37723803520203, 171.97581601142883, 171.97704005241394], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
25118864,280.8237249851227,52,19269.47850322216,0.0007671317661189677,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [1.733706977176004e7, 1.733599752867124e7, 1.7334497854179636e7, 1.7331243902187303e7, 1.732214316961211e7, 1.7293015483516492e7, 1.7191827765251808e7, 1.6821039557195857e7, 1.545757980964689e7, 1.1257108810803395e7, 4.927558638597861e6, 2.0235161064493146e6, 1.0962606824927283e6, 704510.6721719131, 499908.4660678443, 377801.7672283704, 298150.1234549339, 242815.94668895158, 202536.5013081506, 172142.0966841501, 148543.77034079545, 129793.4826921443, 114607.79905508565, 102110.04078488781, 91682.92876326796, 82880.46249489771, 75373.15118059493, 68912.82502044979, 63309.36408586855, 58414.91287515608, 54112.9290389185, 50310.43196490972, 46932.41699373137, 43917.76526607371, 41216.20589454276, 38786.031339243906, 36592.36029775026, 34605.803978815275, 32801.43288213099, 31157.969397451823, 29657.15127871528, 28283.225195408282, 27022.54002724325, 25863.217015780654, 24794.880473080957, 23808.433477834144, 22895.88598341772, 22050.302220490405, 21271.29552798815, 20624.834639029337, 19856.90307740536, 19329.165479167248, 19269.47850322216, 19269.47850322216], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 5.5680460929870605, 13.76194715499878, 19.295205116271973, 24.85536217689514, 30.026527166366577, 35.8512761592865, 41.27528500556946, 46.56520390510559, 51.9357647895813, 56.85112500190735, 62.05406904220581, 65.86604809761047, 71.00105309486389, 76.23919105529785, 82.13719916343689, 88.43410015106201, 94.16699719429016, 99.21931719779968, 105.17770028114319, 110.01596331596375, 115.48583245277405, 120.98294425010681, 126.83897233009338, 133.29785323143005, 137.39367413520813, 142.91653203964233, 148.63155388832092, 154.01309084892273, 159.22559571266174, 164.98628878593445, 169.98453783988953, 174.83835577964783, 180.3302538394928, 186.53646302223206, 193.5315818786621, 199.54629588127136, 204.0611789226532, 208.85387682914734, 213.1330919265747, 218.91998291015625, 225.05264496803284, 229.81999492645264, 234.83449387550354, 239.6154568195343, 245.55339193344116, 251.04721188545227, 256.28149485588074, 261.8305537700653, 266.3909068107605, 271.2127137184143, 275.8928077220917, 279.69603157043457, 279.6968615055084], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
39810717,449.98223209381104,52,31466.153157487315,0.0007903940327798496,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [2.7477423041760527e7, 2.7475995185791098e7, 2.7473898032577194e7, 2.7469014337702915e7, 2.7454788005007096e7, 2.7408441076311372e7, 2.724620566569207e7, 2.6649491689271633e7, 2.445199687968859e7, 1.7705575227275234e7, 7.690733088513289e6, 3.168425256420415e6, 1.7220076831571246e6, 1.1087142444693435e6, 787665.3909912752, 595783.638843544, 470499.41415652103, 383412.55809941574, 319997.5325783214, 272137.97463800025, 234979.72358344455, 205459.1473303254, 181556.45987095576, 161891.15859742207, 145490.65544556378, 131651.83326266913, 119854.95923433134, 109708.35486459073, 100911.79629971892, 93231.68533252287, 86483.82482379122, 80521.22882551257, 75225.33972210214, 70499.59657805695, 66264.65503896409, 62454.786151600536, 59015.12927389616, 55899.57237191432, 53069.099316755994, 50490.48931930409, 48135.285288048675, 45978.970088068796, 44000.30531336269, 42180.798247468956, 40504.2705192279, 38956.50774870843, 37524.97327240059, 36198.57419060869, 34967.46317763531, 33822.93773260513, 32758.4114772603, 31839.969233417076, 31466.153157487315, 31466.153157487315], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 7.758214950561523, 17.51792001724243, 28.79064702987671, 37.580955028533936, 48.68591904640198, 57.446173906326294, 65.19776606559753, 74.77012896537781, 83.92339396476746, 91.94729208946228, 100.01721811294556, 106.92827415466309, 116.04108119010925, 124.94004225730896, 132.2560031414032, 140.57643508911133, 149.38392210006714, 159.0011761188507, 168.46380615234375, 176.241455078125, 184.26723313331604, 192.7569179534912, 202.26660203933716, 210.03380799293518, 218.38662695884705, 227.45630383491516, 235.26080179214478, 245.13285183906555, 253.14757180213928, 263.05251288414, 270.64423179626465, 282.1688907146454, 293.87938261032104, 300.92453169822693, 309.286762714386, 317.78353667259216, 326.3622386455536, 333.18085956573486, 340.2939364910126, 346.7190535068512, 353.0850067138672, 361.58348274230957, 370.2927646636963, 379.43238162994385, 387.86908054351807, 395.1157524585724, 406.0027115345001, 414.9895746707916, 424.4452795982361, 431.391699552536, 438.94316959381104, 447.53866171836853, 447.53935384750366], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
63095734,2645.7339191436768,55,47999.1508186508,0.0007607352791656375,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [4.3548905055896685e7, 4.354691607455506e7, 4.354387645294794e7, 4.353641963181907e7, 4.3514099592516586e7, 4.344056706534856e7, 4.318196236422063e7, 4.2228588913273245e7, 3.8714006586728305e7, 2.7942790390218366e7, 1.2084582375210844e7, 4.98716544071766e6, 2.7151627730851844e6, 1.7499268690197198e6, 1.244004130611192e6, 941387.4968864964, 743701.8000875044, 606245.3312697242, 506136.0969917968, 430580.281643658, 371922.3632323011, 325328.6251589268, 287611.1486245002, 256590.32325332492, 230730.1148415258, 208919.74251787883, 190337.88028627847, 174365.35401439943, 160527.38111504237, 148454.38103355624, 137854.7864539817, 128495.80190848335, 120189.54197406537, 112782.88321482748, 106149.92577583418, 100186.3185063427, 94804.93441213042, 89932.53769925877, 85507.18791207804, 81476.19814575237, 77794.51410053257, 74423.4158376203, 71329.46943136131, 68483.67343813057, 65860.76055262092, 63438.61724631071, 61197.83187291322, 59121.42123889596, 57202.49629185099, 55551.31802379114, 53837.80955077557, 53102.11061486244, 51370.604477786124, 49732.78259804785, 48174.91439210781, 47999.1508186508, 47999.1508186508], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 29.895781993865967, 78.75963997840881, 125.33117985725403, 175.13274097442627, 224.35902094841003, 269.97752594947815, 316.3638300895691, 359.8546030521393, 402.5507960319519, 444.2363340854645, 490.7341148853302, 539.9772129058838, 590.8584508895874, 635.5828399658203, 681.0450849533081, 727.549113035202, 773.3551690578461, 816.1609470844269, 873.8038730621338, 921.131854057312, 971.859060049057, 1021.0391590595245, 1067.992444038391, 1121.9268169403076, 1170.7094340324402, 1219.1602809429169, 1268.9242238998413, 1319.7053158283234, 1369.5124468803406, 1423.538988828659, 1477.6259207725525, 1535.1236877441406, 1589.6916847229004, 1642.852829694748, 1698.3808755874634, 1754.0882406234741, 1802.360595703125, 1843.9074926376343, 1886.5337257385254, 1928.4021186828613, 1971.9982986450195, 2023.83318567276, 2071.1141476631165, 2114.2698538303375, 2163.9930458068848, 2213.408933877945, 2256.983062982559, 2301.3225708007812, 2344.417163848877, 2390.2529509067535, 2432.6407067775726, 2480.4594876766205, 2529.4565768241882, 2577.8290288448334, 2632.629390001297, 2632.631595134735], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
100000000,4047.037322998047,52,85686.65894444002,0.0008568665894444002,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [6.901993573427519e7, 6.901705590103318e7, 6.90125212365971e7, 6.900098475853783e7, 6.89658366204395e7, 6.884922629557407e7, 6.843793648778799e7, 6.6919510790453486e7, 6.131828117654732e7, 4.4170324294905566e7, 1.905162125180753e7, 7.870825900958395e6, 4.289745320876179e6, 2.766549338966675e6, 1.967563833585394e6, 1.4894227074350917e6, 1.176981036787468e6, 959693.3793065157, 801430.6775192803, 681984.5618232983, 589259.0611038834, 515614.7915780166, 456012.35524326656, 407005.6177495301, 366165.57838614006, 331735.4315943159, 302415.97033602657, 277227.6003764809, 255419.0332842595, 236405.32725270753, 219724.89626042166, 205009.08312332293, 191960.23844959016, 180335.67244645365, 169935.7341723512, 160594.83864491986, 152174.6304882145, 144558.717079346, 137648.56899702488, 131360.29858168424, 125622.1060239985, 120372.2378318305, 115557.34209999348, 111131.13364525208, 107053.30286496512, 103288.61799023653, 99806.18042097836, 96578.80800314483, 93582.50317084003, 90796.25885840756, 88206.4412911784, 86096.48740965695, 85686.65894444002, 85686.65894444002], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 67.01643991470337, 145.95112681388855, 219.95539379119873, 298.2941098213196, 375.43621277809143, 462.2213668823242, 541.8467938899994, 624.0727179050446, 702.9870409965515, 780.1816051006317, 856.8569450378418, 932.8860869407654, 1009.6827940940857, 1085.8447151184082, 1162.1003971099854, 1242.6108691692352, 1322.8075211048126, 1404.5770411491394, 1481.3987731933594, 1557.5269932746887, 1641.359970331192, 1720.6753134727478, 1794.214688539505, 1868.2797825336456, 1940.1540546417236, 2016.379285812378, 2084.3280477523804, 2159.364709854126, 2233.5302987098694, 2307.384977579117, 2383.109030485153, 2454.3707325458527, 2524.4500255584717, 2592.568211555481, 2667.0393073558807, 2744.8172612190247, 2817.3751170635223, 2894.533266067505, 2973.6904940605164, 3048.35236620903, 3128.6922492980957, 3214.0434572696686, 3290.072530269623, 3362.9356710910797, 3438.792062997818, 3521.4057688713074, 3621.5047538280487, 3693.7818717956543, 3766.207661628723, 3848.3976995944977, 3926.5893375873566, 4007.775285720825, 4007.7776217460632], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"


==> fig/subsampling/3-subsample-k-15.csv <==
nsamples,time,niter,obj,obj_samp,ch
100000,19.58694291114807,72,15.946005726326124,0.00015946005726326124,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [69005.57441346478, 68236.10049345544, 67082.69918890948, 65051.37581701318, 61302.4274184307, 54633.61700536098, 44200.45444835373, 31356.610667449157, 19903.265127208106, 12289.76792412666, 7933.704206686882, 5460.842792341024, 3977.1017781622677, 3027.3433745307093, 2383.9076603889484, 1927.2850147288307, 1590.8420070625475, 1335.2631849399274, 1136.1754743492372, 977.815472835375, 849.612434315479, 744.2541701430798, 656.545047033474, 582.7061600127554, 519.9322216398551, 466.1027787017979, 419.5891236129771, 379.1222069183453, 343.7004103380002, 312.52395322404686, 284.94745653584175, 260.4451141380719, 238.5847647142, 219.00834380878894, 201.41697361328812, 185.55946759328862, 171.22337956396422, 158.22796964576406, 146.41862914780464, 135.66242644656953, 125.8445218832854, 116.86526195909045, 108.63780867433601, 101.08619354117889, 94.14371092829606, 87.75158430911503, 81.85785333593765, 76.41644063675878, 71.3863656856764, 66.73107965575551, 62.41790028394381, 58.41752980121005, 54.70364216142666, 51.2525283306328, 48.04279041883376, 45.05507705966316, 42.27185375362988, 39.67720295354843, 37.25664953674561, 34.997008017272876, 32.88624843362009, 30.913378327764647, 29.06833862915004, 27.34191158777688, 25.725639176320296, 24.21175061193982, 22.79309784219588, 21.463098002672126, 20.215681991766388, 19.04524842492598, 17.946622329859224, 16.915018028822004, 15.946005726326124, 15.946005726326124], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.32604193687438965, 0.6221499443054199, 0.9204671382904053, 1.2213292121887207, 1.516768217086792, 1.8129463195800781, 2.1015172004699707, 2.399365186691284, 2.691972017288208, 3.340273141860962, 3.416316270828247, 3.4910073280334473, 3.5737574100494385, 3.65555739402771, 3.732435464859009, 3.8167765140533447, 3.898106575012207, 3.979200601577759, 4.061434507369995, 4.135252475738525, 4.209785461425781, 4.277909517288208, 4.42716646194458, 4.646247386932373, 4.899388551712036, 5.1410346031188965, 5.3714306354522705, 5.617832660675049, 5.832819700241089, 6.073827743530273, 6.308043718338013, 6.545275926589966, 6.803609848022461, 7.108061790466309, 7.795308828353882, 13.395995616912842, 16.159485578536987, 16.232619524002075, 16.303874492645264, 16.374815464019775, 16.445793390274048, 16.515647411346436, 16.706738233566284, 16.772691249847412, 16.85111427307129, 16.925937175750732, 16.994593143463135, 17.065842151641846, 17.260943174362183, 17.323459148406982, 17.387813091278076, 17.4483060836792, 17.512521982192993, 17.689625024795532, 17.746160984039307, 17.804614067077637, 17.87965416908264, 17.95504403114319, 18.032156229019165, 18.222857236862183, 18.295172214508057, 18.36026120185852, 18.41984724998474, 18.48205041885376, 18.659249544143677, 18.712644577026367, 18.76933765411377, 18.83368158340454, 18.891863584518433, 18.955583572387695, 19.130809545516968, 19.1836576461792, 19.183685541152954], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
177828,7.756629943847656,72,28.600017982044744,0.00016082966676813967,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [122707.84537452707, 121837.54446809323, 120524.58638366484, 118179.4808335538, 113720.44935065419, 105311.74918230323, 90710.54150545882, 69627.39769709004, 46891.41534797006, 29205.741493997244, 18313.78147996271, 12123.798227426485, 8524.31269957122, 6305.963512033917, 4854.79276409842, 3855.274042491791, 3136.950412859761, 2602.465913185409, 2193.2631393450024, 1872.4797887328134, 1615.978150325012, 1407.406430005611, 1235.3571005287963, 1091.6661520760426, 970.3589858052213, 866.976539896414, 778.1324755644646, 701.2149708471447, 634.1814393939669, 575.4143994774279, 523.618456751652, 477.74547259835936, 436.9394002652655, 400.4950687526026, 367.8270055544005, 338.44558386707985, 311.9385813110114, 287.9567834953374, 266.2026436172264, 246.42127422683973, 228.39323541770048, 211.92871887224652, 196.86282538762657, 183.05170558102066, 170.36938688983795, 158.70514993190727, 147.9613474261255, 138.05158179044335, 128.89917509436424, 120.43587859667578, 112.60077963196744, 105.3393718481667, 98.60276128138489, 92.34698588753989, 86.53243023670552, 81.12332034674031, 76.08728626370569, 71.39498212329724, 67.01975515463039, 62.93735649657552, 59.125687850987106, 55.56457894652893, 52.235591570774886, 49.12184657811662, 46.20787082162714, 43.47946140835873, 40.923565055593244, 38.52817064324742, 36.28221332543251, 34.17548879058532, 32.19857645158588, 30.342770510531707, 28.600017982044744, 28.600017982044744], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.1285240650177002, 0.27945995330810547, 0.3479149341583252, 0.42630887031555176, 0.5014617443084717, 0.5703117847442627, 0.776829719543457, 0.8429915904998779, 0.934950590133667, 1.0285866260528564, 1.1124496459960938, 1.203622579574585, 1.412482500076294, 1.4802403450012207, 1.5537114143371582, 1.6245884895324707, 1.6970994472503662, 1.9079625606536865, 1.9767625331878662, 2.061070442199707, 2.1519734859466553, 2.2400295734405518, 2.3319597244262695, 2.5573089122772217, 2.63633394241333, 2.7235028743743896, 2.8082008361816406, 2.8968348503112793, 2.9778337478637695, 3.1981828212738037, 3.2657039165496826, 3.342215061187744, 3.4120991230010986, 3.4860031604766846, 3.7062172889709473, 3.777602195739746, 3.857896089553833, 3.936897039413452, 4.024331092834473, 4.11078405380249, 4.33056902885437, 4.405729055404663, 4.478604078292847, 4.5500571727752686, 4.617758274078369, 4.690109491348267, 4.898702383041382, 4.9647393226623535, 5.0378193855285645, 5.110088348388672, 5.178828477859497, 5.406515598297119, 5.490953683853149, 5.567163705825806, 5.645631551742554, 5.720414638519287, 5.79639458656311, 6.003692626953125, 6.082411527633667, 6.18098258972168, 6.260084629058838, 6.348106622695923, 6.431646823883057, 6.659032821655273, 6.736788749694824, 6.825549840927124, 6.917490720748901, 7.004794597625732, 7.22490382194519, 7.312511920928955, 7.390322923660278, 7.481673955917358, 7.481698989868164], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
316228,10.701483011245728,74,49.67234819547021,0.00015707764080179556,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [218241.54868238198, 217311.8480920213, 215949.26850480738, 213585.655880614, 209154.00734809355, 200663.71718888433, 184847.9477780494, 158158.7901118114, 121215.8786434613, 82881.60095531686, 53254.10347136251, 34411.64456738446, 23204.288290745437, 16447.909292628825, 12192.231895583158, 9377.235967170996, 7429.514204367201, 6028.5202136654425, 4987.201505562787, 4191.598947841561, 3569.45819788223, 3073.29712208883, 2670.9070873745036, 2339.8202043518595, 2063.9720947440755, 1831.6237079344928, 1634.0292338049255, 1464.5596717370486, 1318.1124424605891, 1190.7051231605005, 1079.1904360259466, 981.0527650156525, 894.2605406859718, 817.1575797185519, 748.3820221056179, 686.8051084561512, 631.4844143519151, 581.6277515102622, 536.5650307371955, 495.7261317903144, 458.6233507961786, 424.83736867547066, 394.00595161412355, 365.8147887938839, 339.9900149557536, 316.29207075331703, 294.5106325759685, 274.4604028347669, 255.97759675447827, 238.91699619602534, 223.1494676156392, 208.55986190084764, 195.04522994464273, 182.5133004928241, 170.8811768216919, 160.0742167732677, 150.02506704722816, 140.6728277692509, 131.9623274903896, 123.843492126776, 116.2707940827782, 109.20277003821607, 102.60159771897648, 96.43272348743398, 90.6645338454748, 85.26806498723646, 80.21674540975727, 75.48616731877063, 71.05388317902239, 66.8992242740981, 63.00313857635368, 59.34804559664194, 55.91770619714666, 52.69710561785537, 49.67234819547021, 49.67234819547021], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.14439105987548828, 0.23106813430786133, 0.3226950168609619, 0.4112560749053955, 0.6602051258087158, 0.7465832233428955, 0.849764347076416, 0.9497983455657959, 1.0518484115600586, 1.1550705432891846, 1.4938044548034668, 1.5956034660339355, 1.7072644233703613, 1.8081605434417725, 1.9088046550750732, 2.012310743331909, 2.327631711959839, 2.5511186122894287, 2.6935875415802, 2.808417558670044, 2.910210609436035, 3.1889305114746094, 3.2983555793762207, 3.3960673809051514, 3.5104684829711914, 3.6118674278259277, 3.7246484756469727, 4.002932548522949, 4.094589471817017, 4.19076132774353, 4.289048194885254, 4.402011156082153, 4.514214038848877, 4.791077136993408, 4.899720907211304, 5.014848947525024, 5.129740953445435, 5.244167804718018, 5.522220849990845, 5.626769781112671, 5.735039710998535, 5.845700740814209, 5.953209638595581, 6.068505525588989, 6.337775468826294, 6.438791513442993, 6.545851469039917, 6.64741849899292, 6.7551233768463135, 6.8686301708221436, 7.136512041091919, 7.246437072753906, 7.357954978942871, 7.468780994415283, 7.575302839279175, 7.679195880889893, 7.940372943878174, 8.054716110229492, 8.165960311889648, 8.284284114837646, 8.390647172927856, 8.655968189239502, 8.757535219192505, 8.869604110717773, 8.982495307922363, 9.097674369812012, 9.2159583568573, 9.4899742603302, 9.594781398773193, 9.708618402481079, 9.81514048576355, 9.922635555267334, 10.037538528442383, 10.313626527786255, 10.313655614852905], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
562341,14.110606908798218,77,88.42240962931169,0.00015723984135837809,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [388052.90385904076, 387102.8908723056, 385793.39003120176, 383684.03202555515, 379977.19614620344, 373176.14570759854, 360532.92160934745, 337523.8237615136, 298718.96114868944, 242766.5880040844, 179132.93958481657, 123351.14385758084, 83239.24969574696, 57109.728995740465, 40481.03838670754, 29733.76771732519, 22571.33339444278, 17631.273397963283, 14109.644065380111, 11522.87124114878, 9571.806630775529, 8065.748558471305, 6879.519656227069, 5928.663984491836, 5154.7346698522615, 4516.333113859575, 3983.5095640819304, 3534.1775202076365, 3151.764075170953, 2823.6365276992915, 2540.0274059182566, 2293.2862114547415, 2077.349544049319, 1887.3598657227258, 1719.387158957793, 1570.2229388118153, 1437.2258907440294, 1318.2048467139084, 1211.3291086154552, 1115.0590378879092, 1028.0918289201927, 949.3187752612201, 877.7913184087474, 812.693868425369, 753.321890029704, 699.0641153353123, 649.3880148349629, 603.8278590519196, 561.9748537220927, 523.468945003416, 487.99197771038365, 455.26195590880013, 425.02820643729694, 397.0672857523132, 371.17950165634363, 347.1859459988396, 324.92595385866, 304.2549201755519, 285.04241716833997, 267.17056582605454, 250.53262279762436, 235.03175053226565, 220.5799438443649, 207.09709043423766, 194.5101464787949, 182.75241136313915, 171.76288807385316, 161.48571781157693, 151.86967907984047, 142.8677429297063, 134.43667723447498, 126.5366938751479, 119.13113356773928, 112.18618378414658, 105.67062583064939, 99.55560766987621, 93.81443951782822, 88.42240962931169, 88.42240962931169], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.2162320613861084, 0.4734179973602295, 0.6136000156402588, 0.7617411613464355, 0.9061379432678223, 1.053147792816162, 1.3993737697601318, 1.5402789115905762, 1.6851179599761963, 1.8192057609558105, 1.9465837478637695, 2.091859817504883, 2.4305427074432373, 2.559410572052002, 2.7014527320861816, 2.828047752380371, 2.974914789199829, 3.3223769664764404, 3.4493041038513184, 3.586149215698242, 3.7237954139709473, 3.8827714920043945, 4.023813486099243, 4.370095491409302, 4.512288570404053, 4.655176639556885, 4.792450428009033, 4.938767433166504, 5.294788360595703, 5.435653448104858, 5.583174467086792, 5.726330518722534, 5.869865417480469, 6.019092559814453, 6.353356599807739, 6.492345571517944, 6.6344685554504395, 6.774928569793701, 6.9161536693573, 7.269029855728149, 7.411486864089966, 7.560438871383667, 7.70514178276062, 7.854278802871704, 8.003377676010132, 8.352198839187622, 8.492809772491455, 8.638547658920288, 8.785948514938354, 8.923927545547485, 9.071796655654907, 9.409602880477905, 9.54630994796753, 9.693186044692993, 9.838947057723999, 9.99040412902832, 10.337438106536865, 10.476525068283081, 10.620173931121826, 10.766753911972046, 10.916213989257812, 11.06246304512024, 11.411749124526978, 11.54630708694458, 11.691488027572632, 11.827388048171997, 11.970978021621704, 12.316931009292603, 12.451396226882935, 12.594980239868164, 12.732399225234985, 12.88106918334961, 13.033831119537354, 13.378043174743652, 13.51627230644226, 13.656845331192017, 13.78955340385437, 13.789580345153809], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
1000000,18.808774948120117,74,149.91493069180103,0.00014991493069180104,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [690120.20682244, 689168.2464953973, 687951.5356513347, 686180.4550030774, 683368.5626975354, 678657.359148903, 670497.8478923538, 656111.4515463647, 630754.1512941917, 587370.8782128706, 518705.8416177141, 424464.68433804536, 318588.1705668896, 222624.92103233992, 149756.73080791056, 100411.71640816455, 68789.36420071861, 48736.76944993281, 35799.77852693938, 27192.333284993838, 21262.140184198357, 17035.561095237797, 13929.041537746125, 11583.141946012956, 9769.57445501726, 8338.855338156143, 7190.241129369069, 6254.014309790433, 5480.755531031888, 4834.667653894312, 4289.311674548632, 3824.815906572051, 3426.007658296805, 3081.1361940101624, 2780.9830319347857, 2518.2311539702373, 2287.010543571824, 2082.5658972768188, 1901.0103459829243, 1739.1406245283813, 1594.296744294375, 1464.2543062651932, 1347.141036657425, 1241.3714956085082, 1145.5955598386831, 1058.6574448765884, 979.5628640786458, 907.4525221116544, 841.5805786100824, 781.2970404265884, 726.0332808336401, 675.2900639911359, 628.6275890773964, 585.6571721881922, 546.034263726609, 509.45256055915183, 475.63902011607206, 444.3496211291956, 415.36574525771994, 388.491077273116, 363.54894013393994, 340.3799962254129, 318.8402580666533, 298.7993615155988, 280.13906240405146, 262.7519239832713, 246.5401678439497, 231.41466532094483, 217.29404998285463, 204.10393478213035, 191.77621991688866, 180.2484795220104, 169.4634170378517, 159.3683805590838, 149.91493069180103, 149.91493069180103], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.25374293327331543, 0.4400060176849365, 0.8208310604095459, 1.0215790271759033, 1.2155342102050781, 1.4253849983215332, 1.6155219078063965, 2.0820369720458984, 2.27730393409729, 2.45798397064209, 2.6565048694610596, 2.86864972114563, 3.0795435905456543, 3.5270755290985107, 3.734506368637085, 3.922889232635498, 4.1193060874938965, 4.310330152511597, 4.784219980239868, 4.976155042648315, 5.171505928039551, 5.363839149475098, 5.5687761306762695, 6.040619134902954, 6.2430641651153564, 6.437556266784668, 6.635102272033691, 6.832975387573242, 7.305232286453247, 7.497599363327026, 7.694659471511841, 7.89239239692688, 8.076570510864258, 8.267180442810059, 8.724443435668945, 8.922587394714355, 9.116179466247559, 9.315902471542358, 9.508289575576782, 9.966274738311768, 10.15213394165039, 10.355370044708252, 10.546396970748901, 10.755767822265625, 11.245905637741089, 11.441684484481812, 11.648925542831421, 11.845198392868042, 12.040701389312744, 12.51779842376709, 12.719501495361328, 12.920498371124268, 13.114367246627808, 13.32046127319336, 13.828074216842651, 14.023560285568237, 14.211112260818481, 14.41608738899231, 14.595512390136719, 14.792128324508667, 15.2591712474823, 15.45076608657837, 15.656129121780396, 15.852098941802979, 16.041831016540527, 16.522348880767822, 16.720646858215332, 16.920029878616333, 17.10676097869873, 17.293468952178955, 17.76426887512207, 17.950584888458252, 18.146886825561523, 18.346263885498047, 18.34629988670349], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
1778279,25.827253103256226,67,264.9801226768093,0.00014900930769401723,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [1.2272891704881615e6, 1.2263422298792168e6, 1.225212217996595e6, 1.223725902861156e6, 1.2216144448743293e6, 1.2184385167997489e6, 1.213446075811286e6, 1.2052808784567197e6, 1.1913115370658883e6, 1.1658434270159751e6, 1.1147845427277223e6, 1.0008764404120767e6, 750313.9560939356, 387322.6288661801, 165995.45998620777, 86626.08557278372, 53939.59952101961, 37363.547090715656, 27684.44888260906, 21469.96202351899, 17203.36352935435, 14125.564335026338, 11819.742531978789, 10040.104473732514, 8633.295883808165, 7499.1564342618985, 6569.744133658043, 5797.482661348984, 5148.145146497782, 4596.532439162769, 4123.716692169291, 3715.2286505867733, 3359.8339942837906, 3048.6889778659665, 2774.7462485416418, 2532.3286850548475, 2316.8181169410873, 2124.4242230386826, 1952.010565747616, 1796.9620761038127, 1657.0830469509272, 1530.5178488651582, 1415.6887480883279, 1311.246720939924, 1216.0322352408175, 1129.0437420132125, 1049.4121810522038, 976.3802140209956, 909.285201484123, 847.545165773698, 790.6471509183472, 738.1375190606003, 689.6138205914076, 644.7179503974853, 603.1303607946084, 564.565147050312, 528.7658569457178, 495.5019038700277, 464.56548519466725, 435.76892543046, 408.94237791426673, 383.9318302540489, 360.5973680630197, 338.8116590833784, 318.45862598778353, 299.4322812259544, 281.6357014701157, 264.9801226768093, 264.9801226768093], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.36481404304504395, 0.8754301071166992, 1.1657841205596924, 1.4642932415008545, 1.7592053413391113, 2.072204351425171, 2.729478359222412, 3.015341281890869, 3.3038554191589355, 3.60270357131958, 4.347244501113892, 4.6340484619140625, 4.937889337539673, 5.419750213623047, 5.756986141204834, 6.4641852378845215, 6.751751184463501, 7.055383205413818, 7.3484413623809814, 7.6430113315582275, 8.337364196777344, 8.609478235244751, 8.895544052124023, 9.192800998687744, 9.491738080978394, 10.17975115776062, 10.472016096115112, 10.786067962646484, 11.095844984054565, 11.816559076309204, 12.116693258285522, 12.420636177062988, 12.722912073135376, 13.018248081207275, 13.68232011795044, 13.969533205032349, 14.26688814163208, 14.569821119308472, 14.866071224212646, 15.553807258605957, 15.838945388793945, 16.131856441497803, 16.437922477722168, 16.739508390426636, 17.45046639442444, 17.7541344165802, 18.056456327438354, 18.346500396728516, 19.02774143218994, 19.312071561813354, 19.606481552124023, 19.904701709747314, 20.204363584518433, 20.916966676712036, 21.19627857208252, 21.493531465530396, 21.78061556816101, 22.074594497680664, 22.766669511795044, 23.058589696884155, 23.354313850402832, 23.66460084915161, 24.376919746398926, 24.651142597198486, 24.93843364715576, 25.23366379737854, 25.5207257270813, 25.521748542785645], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
3162278,40.424174070358276,65,490.69949854789377,0.00015517278953586426,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [2.1824369743864182e6, 2.181487653512448e6, 2.1804102732388387e6, 2.1791026792728025e6, 2.1774135535647264e6, 2.175102311034523e6, 2.1717429286062266e6, 2.166441949257654e6, 2.1568498113620738e6, 2.1352359166043573e6, 2.0720484378911178e6, 1.854196256397441e6, 1.2154536063960586e6, 453148.0574996363, 191417.94849834486, 108208.44251690726, 71422.73136642145, 51532.03316126469, 39355.65705316793, 31257.047518716394, 25542.53743607331, 21327.83567099645, 18110.445081341673, 15585.609410300713, 13558.727546408882, 11900.263273816305, 10521.01833430471, 9357.84898740496, 8365.04172644919, 7508.8943457812275, 6764.1791133115385, 6111.748948873364, 5536.866100076097, 5028.009393674247, 4576.011182222024, 4173.426655323565, 3814.071756116813, 3492.691005675275, 3204.7306484498195, 2946.1944174238647, 2713.5564378760555, 2503.7078171242947, 2313.9202269109046, 2141.815276506061, 1985.332467602458, 1842.6934864593036, 1712.3647905838861, 1593.0216866814849, 1483.516140024588, 1382.8491645980498, 1290.1477004566166, 1204.6454543533564, 1125.6670681330288, 1052.6150155516661, 984.9587149299551, 922.2254380615055, 863.9926785273914, 809.8817108749403, 759.5521266780146, 712.6971764647255, 669.0397801914098, 628.3290953830601, 590.3375528859979, 554.85828666436, 521.7028971974601, 490.69949854789377, 490.69949854789377], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.7311630249023438, 1.2381131649017334, 2.181969165802002, 2.6393771171569824, 3.0627381801605225, 3.528029203414917, 4.868783235549927, 5.314066410064697, 5.773718357086182, 6.236873388290405, 7.22069239616394, 7.68322229385376, 8.160407304763794, 8.630746126174927, 9.622676134109497, 10.11151909828186, 10.578866958618164, 11.047739028930664, 12.045954942703247, 12.516385793685913, 12.985750675201416, 13.45595383644104, 14.44438886642456, 14.9041748046875, 15.386116743087769, 15.85293173789978, 16.93992567062378, 17.40337061882019, 17.867645502090454, 18.33858060836792, 19.33431649208069, 19.8099045753479, 20.268192529678345, 20.742607593536377, 21.734389781951904, 22.200172662734985, 22.656906604766846, 23.127190589904785, 24.133915662765503, 24.660133838653564, 25.1266348361969, 25.842164754867554, 26.838170766830444, 27.29880690574646, 27.76681089401245, 28.239792823791504, 29.221765756607056, 29.689212799072266, 30.165454864501953, 30.63815975189209, 31.635103702545166, 32.10085654258728, 32.59234666824341, 33.18858361244202, 34.17162752151489, 34.63472557067871, 35.11411237716675, 35.59006333351135, 36.588335275650024, 37.052064418792725, 37.51395058631897, 37.984503507614136, 38.98063254356384, 39.453028440475464, 39.93241333961487, 39.933077335357666], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
5623413,69.27186703681946,66,816.1523645691952,0.0001451347010381765,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [3.881150098464189e6, 3.880207163308046e6, 3.8791701709400974e6, 3.87797543271211e6, 3.876522489909315e6, 3.8746231647415888e6, 3.871830012159991e6, 3.866786715674839e6, 3.8545546688036853e6, 3.814965302274782e6, 3.6616707742904555e6, 3.066891986254946e6, 1.5872465428893045e6, 545997.3268611231, 262285.5011571617, 159330.0589453086, 109605.13194978701, 81230.49678250871, 63235.487478747586, 50967.73078882629, 42154.67562005883, 35567.63441773254, 30489.541076909914, 26476.19719888814, 23238.955432380062, 20582.750132399528, 18371.373999358526, 16507.040170178112, 14917.84098184935, 13549.773249362319, 12361.508888013424, 11320.872568543658, 10402.412877424476, 9585.693586130936, 8854.072703046255, 8193.822983424867, 7593.501703754335, 7043.511801167887, 6535.816750286214, 6063.780191485019, 5622.098118925788, 5206.776582583985, 4815.089905320098, 4445.462169981098, 4097.256161931725, 3770.51606988032, 3465.6974842567224, 3183.4001591686238, 2924.077564267579, 2687.77239828021, 2473.9278007513967, 2281.342717373059, 2108.270897082719, 1952.6347777858969, 1812.2824737889382, 1685.2038179278006, 1569.6452779563201, 1464.1291096274388, 1367.4243973322664, 1278.5068494016937, 1196.5202159603548, 1120.7426664374043, 1050.5593722202184, 985.4411407860819, 924.9280808988551, 868.6171183763963, 816.1523645691952, 816.1523645691952], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.8298320770263672, 2.030488967895508, 3.42014479637146, 4.224238872528076, 5.437952041625977, 7.1005470752716064, 7.916278123855591, 8.703351974487305, 10.207109928131104, 11.04589295387268, 11.931095838546753, 13.911362886428833, 14.6886727809906, 15.474918842315674, 16.976192951202393, 17.772051095962524, 18.564709186553955, 19.35733699798584, 20.856581211090088, 21.649007081985474, 22.438369035720825, 23.943088054656982, 24.733731985092163, 25.531173944473267, 27.012648105621338, 27.81143617630005, 28.60973620414734, 30.104735136032104, 30.89144206047058, 31.771260023117065, 33.31249809265137, 34.139363050460815, 34.937812089920044, 36.42559194564819, 37.22696781158447, 38.01906490325928, 38.81499695777893, 40.2859091758728, 41.07735538482666, 41.87489652633667, 43.367926597595215, 44.15463972091675, 44.94196677207947, 46.424731731414795, 47.21393370628357, 48.014357805252075, 49.529438734054565, 50.32364368438721, 51.12311673164368, 52.63530468940735, 53.41809272766113, 54.206347703933716, 55.00554180145264, 56.47864484786987, 57.28244400024414, 58.10228610038757, 59.580939054489136, 60.356987953186035, 61.13986110687256, 62.624330282211304, 63.39920115470886, 64.20963311195374, 65.68783903121948, 66.47454118728638, 67.2737352848053, 68.77557635307312, 68.7769603729248], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
10000000,124.93206000328064,70,1224.7721204698128,0.00012247721204698128,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [6.901691430133868e6, 6.900747164853196e6, 6.899727805389356e6, 6.898589299279584e6, 6.897251218942674e6, 6.895525614444707e6, 6.892853878963352e6, 6.887257428854756e6, 6.870882792569979e6, 6.8101156796962e6, 6.556214700967031e6, 5.523139993898133e6, 2.8524443199864924e6, 961615.3439337361, 459795.5210921205, 279140.03913181345, 192100.14488200805, 142486.42953221913, 111042.37967888112, 89616.0644463072, 74228.99500313858, 62731.423855755915, 53869.51655559376, 46867.15784854456, 41220.48154873023, 36589.320261759894, 32736.38260018349, 29491.47512368449, 26729.578683295338, 24356.93641974345, 22301.95260113149, 20509.075837361845, 18934.587675348615, 17543.63971834309, 16308.128440992652, 15205.144163019264, 14215.821015416976, 13324.471526078585, 12517.925995711306, 11785.02087936245, 11116.196529747127, 10503.175706726513, 9938.702001686246, 9416.323018180112, 8930.207717643745, 8474.991780902921, 8045.649776564415, 7637.39935725345, 7245.654937725555, 6866.04405882031, 6495.2347973704545, 6140.617867456944, 5843.891866090283, 5438.514751009742, 5037.103616802884, 4660.962891155105, 4293.585448756486, 3931.0942240366335, 3578.491266777901, 3241.9522031010065, 2927.8203689885922, 2641.4532803554293, 2386.1172740656707, 2162.4234091169774, 1968.4898407422454, 1800.8068088738314, 1655.2619690552601, 1527.9296945746746, 1415.441288175552, 1315.0870965586073, 1224.7721204698128, 1224.7721204698128], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 1.996401071548462, 3.326261043548584, 5.943846225738525, 9.279033184051514, 10.614396095275879, 12.960870027542114, 14.31358003616333, 16.33118510246277, 18.27462911605835, 19.603016138076782, 21.52618908882141, 23.552298069000244, 24.94861602783203, 26.934038877487183, 28.27976083755493, 30.250016927719116, 32.20302700996399, 33.54215383529663, 35.48221778869629, 37.43860197067261, 38.78701591491699, 40.724210023880005, 42.08211898803711, 44.06522583961487, 46.049566984176636, 47.39818978309631, 49.34012269973755, 51.32283663749695, 52.69839882850647, 54.6303768157959, 56.03455066680908, 58.29110765457153, 60.252323627471924, 61.60452151298523, 63.52639174461365, 65.51087784767151, 66.85062074661255, 68.80594277381897, 70.15974593162537, 72.13157296180725, 74.0826268196106, 75.43969082832336, 77.37514686584473, 79.34085488319397, 80.68364691734314, 82.61470890045166, 83.95981669425964, 85.9408016204834, 87.8983006477356, 89.2598044872284, 91.20061659812927, 93.16472458839417, 94.51375770568848, 96.46215581893921, 97.80253982543945, 99.76161193847656, 101.72205400466919, 103.07579398155212, 105.0073630809784, 106.96997117996216, 108.30476021766663, 110.45794224739075, 111.80154013633728, 113.76930928230286, 115.75599813461304, 117.10879111289978, 119.07774710655212, 121.05663108825684, 122.40058207511902, 124.32171607017517, 124.32314586639404], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
17782794,241.24215412139893,79,1541.6811815810806,8.669510435655277e-5,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [1.2273369283289025e7, 1.2272426347766548e7, 1.2271421012872651e7, 1.2270324042650085e7, 1.2269077595324479e7, 1.2267533187889043e7, 1.2265216978770427e7, 1.2260380304124448e7, 1.2245918606473073e7, 1.2190825524410293e7, 1.1952894200998414e7, 1.0896579492631543e7, 7.179045132302487e6, 2.4448829859311515e6, 1.0032791786407544e6, 566964.6319446714, 375630.0220953737, 272320.9767970224, 209087.81624760944, 167031.81858810104, 137363.8783665615, 115496.62577901443, 98823.3815631654, 85763.17010498108, 75306.33554715752, 66780.51882594332, 59722.19234615331, 53802.34015536722, 48781.52956108063, 44481.71650636714, 40767.97510336048, 37536.32493457572, 34705.423030416685, 32210.772765353435, 30000.611233310683, 28032.93903853968, 26273.341394550916, 24693.365856675366, 23269.2972690477, 21981.220201048287, 20812.292445260464, 19748.17564636717, 18776.58441591311, 17886.925750112292, 17070.00781719732, 16317.80228833331, 15623.24804869647, 14980.08678674265, 14382.722917534014, 13826.101739769261, 13305.60089427129, 12816.931079613296, 12356.043419658166, 11919.042847829547, 11502.114450400682, 11102.037524199237, 10734.418411182316, 10498.278256742646, 10061.71895283007, 9634.000549525786, 9207.422867103069, 8814.140827924788, 8413.456794800792, 7998.490104915805, 7567.589992240935, 7127.0125872175, 6691.6757267828525, 6295.541041358959, 5736.91001900443, 5177.129262354198, 4656.4643749630295, 4132.682681478202, 3623.745610807976, 3165.7397201975655, 2760.9377821899725, 2414.921238779668, 2128.361046195895, 1893.4783425541707, 1701.1969809324853, 1541.6811815810806, 1541.6811815810806], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 3.3520500659942627, 5.64518404006958, 9.957434892654419, 14.043420791625977, 16.335803747177124, 19.670840740203857, 21.96777081489563, 25.350955963134766, 28.702566862106323, 30.991737842559814, 34.345507860183716, 37.757168769836426, 40.11197876930237, 43.54089164733887, 47.32103157043457, 49.64854454994202, 53.00655269622803, 55.317455530166626, 58.7716064453125, 62.20892548561096, 64.53640151023865, 67.92043161392212, 71.48294162750244, 73.79698061943054, 77.19434380531311, 79.4985978603363, 82.8824667930603, 86.28551888465881, 88.60922884941101, 92.01169085502625, 95.41348481178284, 97.7424898147583, 101.17180490493774, 103.72329783439636, 107.13352084159851, 110.83249568939209, 113.21702766418457, 116.62774658203125, 120.07314848899841, 122.39452362060547, 125.7577645778656, 128.07514643669128, 131.50196528434753, 134.91648650169373, 137.2364525794983, 140.6319456100464, 144.05389261245728, 146.37862372398376, 149.73314476013184, 152.05157780647278, 155.7172029018402, 159.08525490760803, 161.4513819217682, 164.85313987731934, 168.29482674598694, 170.59972763061523, 173.94722056388855, 177.47372364997864, 179.84883069992065, 183.21190881729126, 185.54363775253296, 188.94946694374084, 192.33299088478088, 194.6351318359375, 197.97604084014893, 201.36770391464233, 203.66586589813232, 207.0456748008728, 209.3386287689209, 212.97327089309692, 216.36088609695435, 218.69753313064575, 222.11657404899597, 225.51228094100952, 227.82632994651794, 231.19041991233826, 233.47835397720337, 236.8841850757599, 240.31448602676392, 240.31529211997986], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
31622777,336.767853975296,59,20277.072071204835,0.0006412173121672659,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [2.1825655531884156e7, 2.1824711334224142e7, 2.1823708701438997e7, 2.1822619008870784e7, 2.1821371540070985e7, 2.1819750510445222e7, 2.1816999420150682e7, 2.181020747646084e7, 2.178733432286144e7, 2.16953430316549e7, 2.1289215828478903e7, 1.9463030341553397e7, 1.2927208729715792e7, 4.399557879565185e6, 1.7912698699842824e6, 1.0093981382854036e6, 668024.653238476, 484141.104170981, 371766.61581661203, 297117.00718057435, 244510.6225106528, 205773.13839004585, 176263.82164065485, 153169.792345098, 134695.44215511208, 119645.36308430781, 107195.58425636406, 96761.32370190031, 87917.09515926552, 80346.60265798582, 73810.28708863065, 68123.70736357672, 63142.77881628102, 58753.4703956407, 54864.47161449533, 51401.88069621774, 48305.295711094266, 45524.897484865025, 43019.2455812535, 40753.595046907416, 38698.59878009471, 36829.29876265317, 35124.33558129333, 33565.323924389835, 32136.354830501004, 30823.59512770483, 29614.961797435994, 28499.854545110367, 27468.934041498604, 26513.936374633326, 25627.51646931816, 24803.11471491716, 24034.842372430394, 23317.38076576522, 22645.899644166624, 22016.0620209392, 21430.86826092849, 20987.042937948194, 20360.18543372602, 20277.072071204835, 20277.072071204835], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 10.87657618522644, 18.20490527153015, 23.579647302627563, 27.674626350402832, 32.932499170303345, 38.187777280807495, 50.33001112937927, 59.65491008758545, 65.29163408279419, 70.90848398208618, 76.57168412208557, 81.98767805099487, 86.14722895622253, 91.6719617843628, 97.12708687782288, 102.56225085258484, 107.99055480957031, 113.45536375045776, 118.98138475418091, 124.39171862602234, 129.92600750923157, 135.45416259765625, 139.84108448028564, 145.28364968299866, 150.71490168571472, 156.34013271331787, 161.84196972846985, 167.29398775100708, 172.73614883422852, 178.14178371429443, 183.56220054626465, 187.6638376712799, 193.0526876449585, 198.75690865516663, 204.17160487174988, 209.62426471710205, 215.03697657585144, 220.45238256454468, 225.950341463089, 231.37073945999146, 236.83596754074097, 240.93866348266602, 246.34600853919983, 251.7752776145935, 257.1619575023651, 262.94482254981995, 268.64189171791077, 274.0717406272888, 279.4684805870056, 284.9108214378357, 289.0284285545349, 294.41477036476135, 299.81990933418274, 305.2353792190552, 310.6919732093811, 316.0848171710968, 321.6236741542816, 327.42274928092957, 332.5335054397583, 332.53444838523865], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
56234133,1972.8681020736694,58,39687.16229189664,0.0007057486294293297,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [3.881188013614975e7, 3.881091955074574e7, 3.880988598060554e7, 3.880871243850617e7, 3.8807194175393194e7, 3.880463255267573e7, 3.879845887126071e7, 3.877860551838968e7, 3.8703157489148274e7, 3.838773962467005e7, 3.699846206598163e7, 3.1173965374180652e7, 1.5893500672064105e7, 5.283994269918596e6, 2.5311184107791595e6, 1.540415573996421e6, 1.0624816842025535e6, 789824.4320013653, 616968.1539014652, 499201.3153101263, 414674.5565411374, 351567.7929073222, 302979.6106790518, 264634.01606109715, 233752.77341451438, 208459.21201452447, 187443.90146619384, 169767.79577076854, 154741.45358722674, 141848.28351302142, 130694.26174219673, 120974.10554525205, 112447.97817261366, 104925.1092337184, 98252.06124821104, 92304.18233822774, 86979.28446673206, 82192.90232787651, 77874.69194624972, 73965.66244468265, 70416.02464939773, 67183.50179782664, 64231.99036719539, 61530.48917292272, 59052.23640043334, 56774.009733114784, 54675.55593598077, 52739.12431485576, 50949.08422648625, 49291.610912466174, 47754.42684437227, 46326.58803495123, 44998.30615936969, 43760.8005011659, 42606.16815414492, 41527.34912476197, 40519.6014100517, 39701.8916117916, 39687.16229189664, 39687.16229189664], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 17.94015622138977, 45.564000368118286, 76.74811029434204, 112.75605535507202, 148.7467143535614, 186.39083552360535, 222.45768761634827, 256.6282377243042, 293.21322774887085, 329.0527355670929, 362.93232560157776, 398.85101866722107, 432.64479184150696, 466.5592739582062, 500.7960181236267, 536.499349117279, 572.0443758964539, 604.8634819984436, 639.6906540393829, 674.5226950645447, 710.6049001216888, 746.0155880451202, 781.4173450469971, 816.0844190120697, 849.0208029747009, 883.0083768367767, 917.7935688495636, 953.2606749534607, 987.6278569698334, 1024.0803711414337, 1057.243762254715, 1092.9774601459503, 1127.8237640857697, 1162.1048212051392, 1198.2544832229614, 1232.815586090088, 1266.0427720546722, 1300.7399020195007, 1333.76402592659, 1369.3411509990692, 1400.9359910488129, 1433.2232320308685, 1465.5012621879578, 1497.7455651760101, 1531.1061482429504, 1564.3071341514587, 1599.8859272003174, 1632.8080701828003, 1667.5166690349579, 1699.8694050312042, 1730.7955832481384, 1761.7154111862183, 1792.5620081424713, 1823.1945962905884, 1856.1448814868927, 1889.3504345417023, 1924.2728006839752, 1957.5594947338104, 1957.5613796710968], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
100000000,4080.5490939617157,58,75138.32349749247,0.0007513832349749247,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [6.901930981799492e7, 6.901835079954988e7, 6.901731722986677e7, 6.901613518413222e7, 6.901457214502664e7, 6.901182423019674e7, 6.900491857625203e7, 6.898216766317862e7, 6.889477711530963e7, 6.852693778871793e7, 6.688425829489567e7, 5.961189907822757e7, 3.6003704606089935e7, 1.1789388788555313e7, 5.139837740175802e6, 2.992446748084792e6, 2.0151532379781937e6, 1.4762190464754398e6, 1.1419727097881907e6, 917716.6859413884, 758570.99386196, 640788.8944117201, 550736.0969825091, 480075.28255776037, 423446.3183220016, 377259.6767483621, 339028.78598535387, 306981.23829404416, 279822.47018512926, 256586.7792630309, 236540.39778169544, 219116.68047238985, 203871.7086996332, 190453.22289541294, 178578.4635693777, 168018.0937093194, 158584.35212499686, 150122.20123168547, 142502.62734090732, 135617.51029251728, 129375.6521369435, 123699.67204531311, 118523.55569692903, 113790.70414597171, 109452.36742225915, 105466.3770120818, 101796.11235967182, 98409.65190042366, 95279.07071362877, 92379.85502054176, 89690.41225421891, 87191.6525744308, 84866.67003955744, 82700.66681129752, 80696.07155173137, 79061.11231119753, 77027.90846345507, 75497.56950053113, 75138.32349749247, 75138.32349749247], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 62.941882848739624, 123.58157086372375, 189.2065989971161, 252.17293214797974, 316.10893201828003, 373.99445700645447, 437.77602791786194, 501.5841488838196, 563.8426778316498, 625.6238596439362, 691.9136316776276, 752.8092057704926, 812.7070848941803, 875.3301148414612, 934.8181178569794, 995.4170038700104, 1055.4306428432465, 1117.1910500526428, 1181.1901950836182, 1240.442318201065, 1302.5574321746826, 1361.1065833568573, 1421.936544418335, 1480.2978293895721, 1542.8012623786926, 1608.2459683418274, 1671.042846441269, 1735.4948434829712, 1792.6307263374329, 1854.3534593582153, 1915.5362594127655, 1976.695912361145, 2038.404684305191, 2101.0443313121796, 2164.5527563095093, 2224.974597454071, 2645.5193502902985, 3655.5962052345276, 3859.5135202407837, 4959.6695392131805, 5752.41436624527, 6491.763559341431, 7007.368418216705, 7755.28696513176, 8210.60429406166, 8921.93068408966, 9839.81027507782, 10798.021876096725, 11340.687724113464, 11733.23603606224, 23515.495458126068, 23580.488166093826, 23647.031727075577, 24987.114403247833, 25048.36251616478, 25112.440466165543, 25177.340708255768, 25254.22777223587, 25254.231199264526], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"


==> fig/subsampling/3-subsample-k-6.csv <==
nsamples,time,niter,obj,obj_samp,ch
100000,6.8920769691467285,72,15.37960706019729,0.0001537960706019729,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [68998.1736310981, 68898.98535000568, 68797.00422556186, 68679.16198776447, 68542.7131975716, 68376.66902391436, 68147.91210756372, 67798.66840653884, 67234.30635861716, 66273.75322619363, 64527.718941000334, 61169.33166497919, 54914.291036270806, 45104.10003102665, 33416.48233891337, 22872.000877757106, 15178.626896188534, 10195.715628913937, 7019.28412836266, 4833.511248676032, 3278.2792642407912, 2237.828864475674, 1592.6528359660024, 1193.1361136357566, 937.8330210235791, 763.4167544570682, 638.3042760549383, 545.311117834284, 472.65741701003594, 413.5543442421747, 365.3259704959116, 324.4012425216196, 288.9941240597167, 259.13938491946396, 234.10499101239793, 212.50128925674557, 193.55642934091475, 176.82659103793293, 161.9719979844138, 148.72062216100312, 136.85045397564286, 126.17802952709616, 116.55025743475645, 107.83833004627387, 99.93276846974828, 92.72687801742043, 85.6384215464732, 78.15674502095983, 72.64590009605813, 67.60429171626848, 62.97374864370947, 58.71250279824351, 54.78472471236041, 51.15901755099176, 47.80763897941267, 44.70595295528486, 41.83199936813527, 39.166141164998976, 36.69076894439051, 34.39005073625325, 32.24971840477849, 30.256884255032773, 28.3998828286158, 26.668133872920396, 25.05202321777501, 23.54279887369109, 22.132480125370996, 20.81377776315852, 19.580023894708347, 18.42511002436553, 17.34343228978515, 16.32984291271181, 15.37960706019729, 15.37960706019729], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.5113639831542969, 0.587515115737915, 0.6707520484924316, 0.7556970119476318, 0.8519351482391357, 0.9401042461395264, 1.0313761234283447, 1.3919811248779297, 1.4630842208862305, 1.5166881084442139, 1.5800352096557617, 1.642989158630371, 1.7059941291809082, 1.7668721675872803, 1.846191167831421, 2.0503182411193848, 2.119009256362915, 2.1911282539367676, 2.2667553424835205, 2.339829206466675, 2.488037109375, 2.5554959774017334, 2.6189730167388916, 2.682368040084839, 2.8259031772613525, 2.8816301822662354, 2.9350171089172363, 2.997547149658203, 3.055032253265381, 3.1964151859283447, 3.2492573261260986, 3.307612419128418, 3.366767406463623, 3.428260326385498, 3.576390504837036, 3.6465582847595215, 3.7162623405456543, 3.784719467163086, 3.931722640991211, 3.9847965240478516, 4.039018630981445, 4.114039659500122, 4.185176610946655, 4.325253486633301, 4.394834518432617, 4.4535815715789795, 4.52214241027832, 4.598665475845337, 4.742969512939453, 4.80877161026001, 4.872471570968628, 4.930654764175415, 5.009634733200073, 5.153661727905273, 5.218969821929932, 5.295039892196655, 5.356721878051758, 5.486692905426025, 5.550775051116943, 5.610941171646118, 5.687107086181641, 5.749665975570679, 5.894456148147583, 5.950531244277954, 6.018394231796265, 6.096459150314331, 6.177689075469971, 6.315685987472534, 6.369349002838135, 6.431323051452637, 6.495220184326172, 6.631991147994995, 6.63344931602478], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
177828,6.935013055801392,70,28.407203879212926,0.00015974539374683923,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [122710.3785944774, 122551.03348136047, 122385.0227056829, 122189.0928370196, 121956.26154864553, 121664.60416614861, 121237.88561733864, 120508.82798500208, 119152.12288418892, 116529.92907263205, 111357.25556320563, 101088.43615310089, 82057.32224237977, 55050.43276074906, 30702.069175889555, 16329.45424710001, 9405.916990127014, 6058.1336547211795, 4263.729798570396, 3179.3187808788907, 2466.656816818873, 1973.8219876893963, 1618.599483730816, 1353.2844944847375, 1151.6948241094428, 993.4694136164807, 865.8309708050608, 761.0988647747866, 673.9718422149831, 600.4714511549092, 537.6765501025476, 483.4211939934488, 436.5858434605277, 395.76418392637714, 359.9176902180254, 328.26214649175915, 300.16906342323864, 275.1267241900741, 252.7140986710417, 232.5817250346633, 214.43727944157388, 198.03450217043505, 183.16459301583157, 169.64945123494647, 157.3361911956892, 146.08759273894887, 135.57630467117394, 125.69635850096095, 117.032479564489, 109.06545694860141, 101.7266941735894, 94.95655506352787, 88.70242327220424, 82.91760524462175, 77.56050494806937, 72.59395169524129, 67.98463722551831, 63.70263824475987, 59.721008404096445, 56.015427748193744, 52.56390023074498, 49.346491719393654, 46.34510229209921, 43.543267706938295, 40.92598578980932, 38.47956418217518, 36.19148646041225, 34.050294106284305, 32.04548219474573, 30.167406986346258, 28.407203879212926, 28.407203879212926], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.17605113983154297, 0.24403905868530273, 0.32148194313049316, 0.3977930545806885, 0.4768059253692627, 0.6496028900146484, 0.720818042755127, 0.7930679321289062, 0.8700120449066162, 1.0268580913543701, 1.0979840755462646, 1.1620161533355713, 1.2367889881134033, 1.3192389011383057, 1.4926178455352783, 1.572056770324707, 1.6600077152252197, 1.7482256889343262, 1.8351027965545654, 2.0088117122650146, 2.0897436141967773, 2.1740596294403076, 2.2623085975646973, 2.4370007514953613, 2.516061782836914, 2.595066785812378, 2.6672046184539795, 2.7432615756988525, 2.9071695804595947, 2.9869346618652344, 3.0705907344818115, 3.155674934387207, 3.23699688911438, 3.4001498222351074, 3.4818296432495117, 3.570528745651245, 3.6479618549346924, 3.813239812850952, 3.886063814163208, 3.9600448608398438, 4.047148704528809, 4.124605655670166, 4.301969766616821, 4.379264831542969, 4.4587719440460205, 4.5344390869140625, 4.6094019412994385, 4.773778915405273, 4.846965789794922, 4.927491664886475, 5.00964879989624, 5.176030874252319, 5.245872974395752, 5.321460962295532, 5.389535903930664, 5.472234010696411, 5.638353109359741, 5.716331958770752, 5.793236970901489, 5.877249002456665, 5.961962938308716, 6.127048969268799, 6.206284999847412, 6.2835729122161865, 6.359224081039429, 6.520913124084473, 6.590553045272827, 6.662177085876465, 6.73892617225647, 6.827282190322876, 6.827305316925049], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
316228,11.204302072525024,69,49.0585901904867,0.00015513676900997603,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [218237.66291154746, 218006.29842591623, 217762.065006898, 217466.49664417567, 217099.92284776212, 216625.20731438528, 215910.1510883312, 214589.9402083304, 211748.89886189287, 205102.83676584627, 189236.3523471601, 154398.02131629206, 97803.08437280904, 47765.81191249404, 23821.95123445042, 13960.840070315473, 9282.413801340164, 6693.50326536494, 5094.164210189952, 4027.2002087327846, 3273.6853982321936, 2718.2022987319815, 2294.9266079126724, 1963.8141132248174, 1699.2093874441862, 1483.9635405684912, 1306.2121554049404, 1157.5163970420076, 1031.7322024511604, 924.2927683406507, 831.7401655632395, 751.412444288164, 681.229991400696, 619.5466022236122, 565.0436585886443, 516.6536151905701, 473.50379612955294, 434.87451393234824, 400.16745081518627, 368.8815007927748, 340.5941087711738, 314.94670962087037, 291.63325999805136, 270.39112762576667, 250.99379505743548, 233.2449726522333, 216.97381525130456, 202.03101009911086, 188.2855575974782, 175.62210683902683, 163.93873827550962, 153.1451089804495, 143.16089365785427, 133.91446819816184, 125.34179318698841, 117.38546306594013, 109.99389317220721, 103.12062205187149, 96.72371055720077, 90.76522253297034, 85.21077454831243, 80.02914427489276, 75.19192885453197, 70.67324602148085, 66.44947191027572, 62.49901043962686, 58.802089955718216, 55.34058347605303, 52.09784942259654, 49.0585901904867, 49.0585901904867], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.16451787948608398, 0.26923489570617676, 0.3766911029815674, 0.5700151920318604, 0.6704442501068115, 0.7708094120025635, 0.8793113231658936, 1.079057216644287, 1.1655032634735107, 1.2590482234954834, 1.3510560989379883, 1.4412071704864502, 1.6457881927490234, 1.7356181144714355, 1.833489179611206, 1.923875093460083, 2.1242220401763916, 2.2109692096710205, 2.304527997970581, 2.406827926635742, 2.510230779647827, 2.7247307300567627, 2.8236746788024902, 2.92849063873291, 3.0259006023406982, 3.1222894191741943, 3.335315465927124, 3.4689955711364746, 3.5846986770629883, 3.6991708278656006, 3.996497869491577, 4.103164911270142, 4.20871376991272, 4.326111793518066, 4.424740791320801, 4.670527935028076, 4.8192970752716064, 4.971851110458374, 5.072468042373657, 5.175600051879883, 5.381225109100342, 5.4772820472717285, 5.625524044036865, 5.949218988418579, 6.448387145996094, 6.547817945480347, 6.846564054489136, 7.073882102966309, 7.184868097305298, 7.987826108932495, 8.120970010757446, 8.220245122909546, 8.32519817352295, 8.731622219085693, 9.046577215194702, 9.150070190429688, 9.25377106666565, 9.356754064559937, 9.845047950744629, 9.9338538646698, 10.038842916488647, 10.152535915374756, 10.257199048995972, 10.462080001831055, 10.5577552318573, 10.651285171508789, 10.749075174331665, 10.94808030128479, 11.05314326286316, 11.05316424369812], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
562341,20.408879041671753,67,88.77964253467985,0.00015787510164594055,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [388122.1556691984, 387807.4801581286, 387470.87289095257, 387053.8274681121, 386505.0259906883, 385739.1709061361, 384494.16327318293, 381915.77484617085, 375301.47120626, 356282.0146436555, 302879.8424020747, 192465.53726953478, 86555.64006775749, 41291.82333227877, 24018.49494047588, 15952.869564601675, 11505.726234850676, 8761.54710759843, 6930.305456279564, 5636.685294344708, 4682.65616040169, 3955.0472642334353, 3385.031520487895, 2928.635325636149, 2556.612535971237, 2248.8432235275254, 1991.0777127911347, 1772.9306535376616, 1586.6155482345237, 1426.183724079226, 1287.0426620689786, 1165.617527907607, 1059.0984676132766, 965.2081954310495, 882.0435658440249, 808.0242312781768, 741.8525620005973, 682.462555765054, 628.9703413787284, 580.6362098286868, 536.8358419648616, 497.03846024756115, 460.7899203922825, 427.69942291754836, 397.42893395263775, 369.6846726108014, 344.21019904225045, 320.78075789423065, 299.1986167122294, 279.2891999521903, 260.89786423638, 243.88719409294606, 228.1347228762246, 213.53100306637225, 199.97796523207364, 187.38751670945175, 175.68034030342037, 164.78486064348974, 154.63635166313074, 145.17616335044596, 136.35104968879017, 128.11258276108705, 120.41664047890531, 113.22295743181844, 106.49473002393731, 100.19826844334179, 94.30268915217445, 88.77964253467985, 88.77964253467985], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.283998966217041, 0.39634180068969727, 0.5455179214477539, 0.9700219631195068, 1.6358630657196045, 2.387176990509033, 2.5232789516448975, 2.813883066177368, 3.3966691493988037, 4.359300136566162, 4.4904091358184814, 4.948606252670288, 5.1078972816467285, 5.732989311218262, 6.077659368515015, 6.403231382369995, 6.87198543548584, 7.292848587036133, 7.922983407974243, 8.05044937133789, 8.388362407684326, 8.656502485275269, 9.50109338760376, 9.778114318847656, 9.910194396972656, 10.058648347854614, 10.19240951538086, 10.464268445968628, 10.590535402297974, 11.120125532150269, 11.656086444854736, 12.987179517745972, 13.142187356948853, 13.6619234085083, 13.813536405563354, 13.954326391220093, 14.233861207962036, 14.36389422416687, 14.491450071334839, 14.611921072006226, 14.880653142929077, 15.012614011764526, 15.153920888900757, 15.287258863449097, 15.428179740905762, 15.7238028049469, 15.859503746032715, 16.11754274368286, 16.354522705078125, 16.62360668182373, 16.76695680618286, 16.893630743026733, 17.0271577835083, 17.157710790634155, 17.448280811309814, 17.579405784606934, 17.882328748703003, 18.117004871368408, 18.438538074493408, 18.60402202606201, 18.74273991584778, 18.875290870666504, 19.162015676498413, 19.30187153816223, 19.45503854751587, 19.999207496643066, 20.179161548614502, 20.179192543029785], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
1000000,19.757462978363037,66,154.07268044814631,0.0001540726804481463,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [690216.7724039732, 689828.7464915626, 689407.333680127, 688871.9611739093, 688105.0001124142, 686849.938540434, 684344.0668988863, 677992.7264463103, 658706.9083510172, 596729.6632998772, 429009.44083916064, 197662.15117897955, 85357.51771798875, 46728.75722943821, 30037.77189769172, 21250.851312450926, 15987.767967854477, 12547.366155164527, 10153.53969751878, 8408.398916644468, 7089.360114150215, 6063.226430957123, 5245.899952893791, 4581.9044984545635, 4033.29955786507, 3573.3842278148113, 3182.97213833335, 2848.0766105609737, 2558.3766793646787, 2306.120181303583, 2085.3050734824997, 1891.0930595663015, 1719.5084940420643, 1567.3090757566583, 1432.1348999093761, 1311.5554933804037, 1204.287012077332, 1105.5137436964994, 1018.2837048232229, 939.8453901948744, 868.8805279966923, 804.6150488851439, 746.1561502675069, 692.8450204441856, 644.0885274122013, 599.3982441467758, 558.3536636059916, 520.5898056015324, 485.7876106673392, 453.66658402285896, 423.9789632371585, 396.50499920945435, 371.04907962482224, 347.4365071087097, 325.5107965471643, 305.1313905754055, 286.17171606608235, 268.51752148303854, 252.0654475000783, 236.72179272389445, 222.40144360556144, 209.02694327274708, 196.52767847413043, 184.8391673866421, 173.90243390299733, 163.66345634462772, 154.07268044814631, 154.07268044814631], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.4143338203430176, 0.8365256786346436, 1.0425865650177002, 1.2934234142303467, 1.7602293491363525, 2.506232500076294, 2.9770565032958984, 3.170745611190796, 3.403979539871216, 3.9344565868377686, 4.115522623062134, 4.310682535171509, 4.500245571136475, 5.0297486782073975, 5.296546697616577, 5.596324682235718, 5.8863396644592285, 6.494433879852295, 6.750358819961548, 6.98472785949707, 7.212936878204346, 7.664796829223633, 7.874240875244141, 8.081088781356812, 8.288851737976074, 8.485700607299805, 8.899423599243164, 9.10645866394043, 9.308704614639282, 9.49356460571289, 9.922919511795044, 10.235434532165527, 10.536023616790771, 10.862186670303345, 11.303817510604858, 11.574460506439209, 11.843659400939941, 12.115262508392334, 12.508602380752563, 12.700931310653687, 12.895545244216919, 13.166051149368286, 13.544937133789062, 13.734841108322144, 13.933154106140137, 14.125993251800537, 14.512838363647461, 14.715421438217163, 14.913665533065796, 15.14915156364441, 15.571908473968506, 15.77142858505249, 15.96903657913208, 16.171379566192627, 16.76178240776062, 17.028862476348877, 17.29970955848694, 17.603293418884277, 17.91719937324524, 18.278306245803833, 18.465798139572144, 18.645626068115234, 18.863605976104736, 19.22984290122986, 19.409518718719482, 19.581572771072388, 19.58435869216919], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
1778279,29.971567153930664,65,276.98012886590305,0.0001557574086326741,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [1.227421602010809e6, 1.2269671868347758e6, 1.2264643451007563e6, 1.2258012592695383e6, 1.2247427818695405e6, 1.2226387940875858e6, 1.2173856735553942e6, 1.2015770388537545e6, 1.1486164034863366e6, 975327.1946414227, 577571.9252377877, 230957.5955668399, 109790.57050708955, 65131.123733755194, 43962.1597169983, 32101.21950903552, 24690.735390030735, 19699.65990214658, 16149.671947825716, 13518.323507046647, 11503.974090511629, 9921.522990538833, 8651.689395835709, 7614.457106778235, 6754.311018016257, 6031.609563566825, 5417.327191375979, 4889.735797016122, 4432.249360601878, 4031.9958318801528, 3678.861138155239, 3364.8362947234373, 3083.538270117727, 2829.8390552241963, 2599.6079009191526, 2389.54169315931, 2197.003054391945, 2019.9644895007295, 1857.9121286606407, 1714.6460414187186, 1569.1312422735286, 1439.3605977467182, 1323.3604512574366, 1218.6620848682426, 1124.6150395019984, 1040.1438334724608, 964.0072271142687, 895.0019700317271, 832.1635636894279, 774.8566223764325, 722.554499958416, 674.6447041394504, 630.5740667058619, 589.9032172385013, 552.2796756662987, 517.4093188956999, 485.0404025546013, 454.9535042279647, 426.95513185793436, 400.8732063078263, 376.553715928375, 353.8581279024006, 332.66132288782285, 312.84990859269476, 294.32081814158533, 276.98012886590305, 276.98012886590305], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.6005959510803223, 0.9008738994598389, 1.1922268867492676, 1.508281946182251, 2.2359249591827393, 2.5265331268310547, 2.818394184112549, 3.4162790775299072, 3.708980083465576, 4.081835031509399, 4.809041976928711, 5.464571952819824, 6.139039039611816, 7.007038116455078, 7.968240261077881, 8.766980409622192, 9.645755290985107, 10.178685188293457, 10.530655145645142, 11.129258155822754, 11.44139313697815, 11.76118516921997, 12.330820322036743, 12.622998476028442, 12.917409420013428, 13.219887495040894, 13.8443284034729, 14.19589352607727, 14.57584547996521, 15.07597541809082, 16.726317405700684, 17.052728414535522, 17.356626510620117, 17.9280526638031, 18.238250494003296, 18.53456139564514, 18.832046270370483, 19.37608814239502, 19.82327699661255, 20.25051712989807, 20.662297010421753, 21.210978984832764, 21.510034799575806, 21.83353567123413, 22.652171850204468, 22.968873023986816, 23.259412050247192, 23.549853086471558, 24.091440200805664, 24.371862173080444, 24.67076015472412, 24.968396186828613, 25.520743131637573, 25.79105496406555, 26.077133893966675, 26.642975091934204, 26.92816185951233, 27.220927000045776, 27.508234977722168, 28.03586506843567, 28.346951007843018, 28.622709035873413, 28.905266046524048, 29.45434021949768, 29.731353282928467, 29.732036113739014], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
3162278,47.14415216445923,65,485.08190156073607,0.00015339634958113615,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [2.1825846668741326e6, 2.182068874529169e6, 2.1814824734691973e6, 2.180653082081793e6, 2.179130318273125e6, 2.175496115728642e6, 2.1648469182209778e6, 2.12930295472936e6, 2.0040241385875924e6, 1.6005754294255571e6, 820360.6705286626, 323708.1364120476, 164255.7546143199, 101493.945271385, 70229.56683260067, 52133.534496089844, 40572.57879585879, 32659.749075976382, 26963.19546149459, 22701.17645004693, 19414.469657054422, 16817.34095672644, 14723.572191819521, 13007.087221585516, 11579.760539678602, 10378.299930921068, 9356.174008862741, 8478.46978196703, 7718.5172217335785, 7055.61494095501, 6473.462093282199, 5959.054668695367, 5501.893331050165, 5093.4047768084765, 4726.5084928118595, 4395.29564782687, 4094.7589044467413, 3820.6016520746753, 3569.025833325841, 3336.702478085312, 3120.723002026667, 2918.73333376756, 2729.8181074170425, 2551.466481013611, 2386.926815973317, 2214.577536307376, 2058.3321207255394, 1908.3073070544117, 1763.665418127246, 1624.2164652381862, 1491.3768697371984, 1366.938322233107, 1252.7911407890942, 1149.4786870579044, 1056.6789303681899, 973.565203415478, 899.3630048024395, 833.1967166150295, 773.8534321944935, 720.5463701957461, 672.3049931099424, 628.2585727693745, 587.9729396620562, 550.7596783417415, 516.5580844203225, 485.08190156073607, 485.08190156073607], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.6432991027832031, 1.116014003753662, 1.6532549858093262, 2.4667279720306396, 2.920073986053467, 3.3806188106536865, 4.248296737670898, 4.724556922912598, 5.227107048034668, 6.100490093231201, 6.601754188537598, 7.0697102546691895, 7.8913421630859375, 8.352902173995972, 8.822678327560425, 9.662629127502441, 10.127263307571411, 10.59314250946045, 11.429847717285156, 11.889910697937012, 12.359082698822021, 12.837857723236084, 13.647053718566895, 14.117593765258789, 14.587418794631958, 15.409632682800293, 15.872024774551392, 16.338509798049927, 17.195660829544067, 17.67381978034973, 18.26276397705078, 20.3895480632782, 21.81587791442871, 23.89337396621704, 26.016584873199463, 27.757663011550903, 29.069663047790527, 30.88955521583557, 31.411895036697388, 31.90126609802246, 32.744812965393066, 33.21617293357849, 33.703408002853394, 34.18105697631836, 35.02695298194885, 35.51315784454346, 35.98640275001526, 36.8441207408905, 37.32812285423279, 37.81310176849365, 38.67167091369629, 39.15501308441162, 39.63392114639282, 40.519402265548706, 40.99722933769226, 41.488038539886475, 42.34662342071533, 42.811211347579956, 43.27776122093201, 44.13922119140625, 44.619373083114624, 45.08933115005493, 45.91806125640869, 46.380614280700684, 46.88009715080261, 46.88073515892029], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
5623413,73.37027502059937,72,668.5493765830158,0.00011888676442278307,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [3.8812214174339753e6, 3.8806345724220555e6, 3.8799389764981936e6, 3.878843536203182e6, 3.8765066589413066e6, 3.87012180761328e6, 3.849653778881669e6, 3.7777143677378385e6, 3.5178570214272626e6, 2.6948194813144095e6, 1.2751169073658073e6, 510003.8799023921, 267510.69694244757, 168632.34245306838, 118170.75551300184, 88498.29884680816, 69333.44767048457, 56110.781168288246, 46532.8227332792, 39331.58559170271, 33755.982404170936, 29335.549707050726, 25761.971678652226, 22825.517252126243, 20378.98970891345, 18316.304425389193, 16559.243180937898, 15048.979239783279, 13740.491937244104, 12598.789322904235, 11596.29504343149, 10711.00375400216, 9925.155700141318, 9224.268303763707, 8596.420145651537, 8031.71386475261, 7521.889424029397, 7060.3246884030195, 6645.831052847007, 6298.33062787653, 5912.9079952291195, 5603.952919190018, 5359.338444839426, 5039.743684967094, 4763.841686691042, 4527.471697044865, 4306.257275726609, 4098.010690336243, 3900.7670530828204, 3712.8131414845348, 3533.4473268173297, 3358.653329237871, 3195.061169457943, 3022.600108175887, 2852.7956154777985, 2686.5230563988057, 2521.2343291644856, 2359.160750827451, 2196.8715154582032, 2064.0675912997485, 1868.232264340259, 1708.3922863158468, 1600.2953313896762, 1490.9166005728507, 1311.5736300604692, 1196.0957307654835, 1058.8047022064136, 982.7407830395612, 922.3132624315779, 872.2346811328152, 777.4464418043442, 715.7848660273718, 668.5493765830158, 668.5493765830158], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 1.084575891494751, 1.8682637214660645, 2.8149337768554688, 4.02538275718689, 4.798498868942261, 6.05116081237793, 6.817285776138306, 8.162278652191162, 8.940495729446411, 9.729551792144775, 10.970130920410156, 11.770004987716675, 13.194920063018799, 14.04296612739563, 14.848371267318726, 16.11077117919922, 16.90287709236145, 18.23412013053894, 19.021103143692017, 19.816203117370605, 21.04411792755127, 21.846007108688354, 22.64925503730774, 23.95559310913086, 24.74511408805847, 26.001517057418823, 26.7954261302948, 28.10267210006714, 28.89606523513794, 29.70258331298828, 30.95862627029419, 31.775606155395508, 33.11767935752869, 33.89627122879028, 34.70710325241089, 35.95756530761719, 36.74180030822754, 38.09526824951172, 38.89097309112549, 39.69847106933594, 40.952399253845215, 41.76705622673035, 42.58404016494751, 43.896125078201294, 44.72350311279297, 45.97645425796509, 46.778831481933594, 48.090760469436646, 48.8924834728241, 49.703882455825806, 50.95230960845947, 51.76224160194397, 53.094682455062866, 53.900609493255615, 54.70419263839722, 55.96106958389282, 56.74250650405884, 58.07562446594238, 58.877891540527344, 59.68510055541992, 60.929853677749634, 61.72760367393494, 62.52893662452698, 63.83415961265564, 64.63684964179993, 65.91579461097717, 66.69797253608704, 68.89487338066101, 69.68414735794067, 70.93945240974426, 71.741952419281, 73.06048536300659, 73.06399035453796], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
10000000,129.63902711868286,73,3116.593648932957,0.0003116593648932957,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [6.901705471523682e6, 6.901006455491673e6, 6.900128476145109e6, 6.898554004856803e6, 6.894722274036537e6, 6.883300304885307e6, 6.844917513682263e6, 6.706599235862141e6, 6.201396379661575e6, 4.62325512242164e6, 2.092815013839366e6, 848241.5602134963, 453066.1081984319, 288689.3111732428, 203694.35827721964, 153291.38028080488, 120550.2651057448, 97868.55099617134, 81388.73341474112, 68968.58104958406, 59333.16034283504, 51681.043758338, 45485.625664253326, 40387.96356762317, 36135.73008202763, 32546.80881710699, 29486.731442968976, 26854.22312626835, 24571.672136673544, 22578.684039055515, 20827.621307432302, 19280.45217061831, 17906.482414229635, 16680.694533784335, 15582.513915440864, 14594.877061343186, 13703.529172363029, 12896.49197920725, 12164.377869092314, 11508.894805349206, 10945.267663750175, 10535.726599653375, 9961.999989151787, 9440.914997649044, 8963.208407229034, 8520.498789438972, 8181.308961549601, 7963.060090461227, 7577.4392786451035, 7223.907205293245, 6912.050383916221, 6646.212648903291, 6400.622234572926, 6170.304504262249, 5952.742600695664, 5745.80143592802, 5547.573456935499, 5356.711373202432, 5174.717948346905, 5023.939618880852, 4865.893884354583, 4849.078838917843, 4699.438710350484, 4633.456950957789, 4450.423263181705, 4308.184394697319, 4116.8885471191825, 3956.0545019695232, 3808.360333726485, 3627.6342412881795, 3464.2618006994894, 3308.9639988987265, 3119.057999747938, 3116.593648932957, 3116.593648932957], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 1.4379019737243652, 3.9344048500061035, 6.195072889328003, 8.45347285270691, 9.79258680343628, 11.937095642089844, 13.271610498428345, 15.051247596740723, 16.968570709228516, 18.33006477355957, 20.164788722991943, 21.94876456260681, 23.814733505249023, 25.170522451400757, 26.950390577316284, 28.797313451766968, 30.164408445358276, 31.998430490493774, 33.80679368972778, 35.67321062088013, 37.03107261657715, 38.821611642837524, 40.65420150756836, 42.0539174079895, 43.89692950248718, 45.72803735733032, 47.598764419555664, 48.95638036727905, 50.73156237602234, 52.556411266326904, 53.9412202835083, 55.81259226799011, 57.615962266922, 60.0177743434906, 62.522953510284424, 66.70990347862244, 68.7500536441803, 70.0589485168457, 71.83358240127563, 73.5506944656372, 75.34695863723755, 76.65605473518372, 78.34899258613586, 80.16945147514343, 81.58732151985168, 83.3424243927002, 85.09989333152771, 86.39630341529846, 88.15244340896606, 89.88194346427917, 91.64758944511414, 92.93295049667358, 94.66456770896912, 96.41010665893555, 97.68206357955933, 99.43093872070312, 101.17656564712524, 102.94463062286377, 104.23326563835144, 105.94069266319275, 108.9834246635437, 110.74498057365417, 112.47691059112549, 114.25440168380737, 115.54308772087097, 117.23895263671875, 118.98972272872925, 120.39268279075623, 122.1577308177948, 123.90511083602905, 125.76685380935669, 127.18112468719482, 128.90943264961243, 128.91108775138855], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
17782794,178.74998712539673,64,8880.817768013827,0.0004994050860631815,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [1.2273690151872216e7, 1.2272801412950197e7, 1.2271607272355573e7, 1.2269178205398392e7, 1.2262662001307998e7, 1.224220887422628e7, 1.2171767929913845e7, 1.1914733677748483e7, 1.0970899394363882e7, 8.048688814135587e6, 3.558002336349836e6, 1.4546115699631525e6, 784559.9470865272, 502825.44103441655, 356127.3675490941, 268745.4549568628, 211816.2702941556, 172299.76910657232, 143549.47651674168, 121861.4447054505, 105025.17231379724, 91648.01081047373, 80813.22444732246, 71895.08973190181, 64453.322550874596, 58169.99012334288, 52810.32321665608, 48197.55007134493, 44196.26063896054, 40701.128013562164, 37629.09037088531, 34913.82506831919, 32501.775298478173, 30349.249160895546, 28420.27214548659, 26684.976638121276, 25118.37906769956, 23699.440118378378, 22410.33394730577, 21235.87343584022, 20163.053077467637, 19180.68169872406, 18279.083760123896, 17449.857276066476, 16685.67180194946, 15980.333105906026, 15333.190842648015, 14862.866416191742, 14638.841310931843, 14006.821366624521, 13437.107032707487, 12921.607049428616, 12448.062521530672, 12002.772084901932, 11575.926747605126, 11176.408639745327, 10845.780230950517, 10540.298613800169, 10262.168374563571, 10015.350496314073, 9768.8281389501, 9499.890958712218, 9250.19873672313, 9043.164499413222, 8880.817768013827, 8880.817768013827], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 2.4003400802612305, 7.548241138458252, 10.783075332641602, 12.904406309127808, 15.874502182006836, 18.823037147521973, 20.92735004425049, 23.855687856674194, 26.799012899398804, 29.824970960617065, 31.970454931259155, 34.895944118499756, 37.902650117874146, 40.036431074142456, 42.99444508552551, 45.97139120101929, 48.10436511039734, 51.06556224822998, 54.057820320129395, 56.19092535972595, 59.191691398620605, 62.25446534156799, 64.39972138404846, 67.38693237304688, 70.35681319236755, 73.3718671798706, 75.52217030525208, 78.4620532989502, 81.50365328788757, 83.65649032592773, 86.63114023208618, 89.63848423957825, 91.80199313163757, 94.98388719558716, 98.00797033309937, 100.19661235809326, 103.24494528770447, 106.22383522987366, 109.23036932945251, 111.4000723361969, 114.36727714538574, 117.35579204559326, 119.4945900440216, 122.46387505531311, 125.45216298103333, 127.601557970047, 130.56060600280762, 133.54581999778748, 135.67606711387634, 138.65782499313354, 141.61629104614258, 143.74403405189514, 146.71752214431763, 149.66552209854126, 153.13880920410156, 155.28792428970337, 158.23799514770508, 161.3904891014099, 163.51767325401306, 166.4451231956482, 169.416686296463, 171.67321920394897, 174.67769026756287, 177.66911721229553, 177.66987133026123], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
31622777,249.95155000686646,51,25023.753436325358,0.0007913205546851676,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [2.1826132429169945e7, 2.1824904629284974e7, 2.1823143107785486e7, 2.1819173294473562e7, 2.1807818483731993e7, 2.1771113848699246e7, 2.164305472158784e7, 2.1172793411289334e7, 1.9441911308964875e7, 1.4117838159956045e7, 6.154863447907922e6, 2.5312259345803116e6, 1.3733278380055893e6, 883237.3533448605, 626968.1040875443, 473909.0286084488, 374016.53431765735, 304598.30594960094, 254056.53372965095, 215914.35471028072, 186299.84872317498, 162770.19748511878, 143715.40843847417, 128035.38051741084, 114955.28171126853, 103915.10732200109, 94501.02037228466, 86401.22988829063, 79376.80911674559, 73241.90056993459, 67849.98423835816, 63084.15931084582, 58850.14141790811, 55071.13377164396, 51684.01487192528, 48636.46672982845, 45884.785575793074, 43392.19522447407, 41127.53583834634, 39064.23656641459, 37179.5050694456, 35453.68397802734, 33869.7364273971, 32412.83152564452, 31070.00769359339, 29829.895585627866, 28682.49416834156, 27618.988034284666, 26632.671575373202, 25740.69023747445, 25165.338334135122, 25023.753436325358, 25023.753436325358], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 4.894669055938721, 12.096380949020386, 16.87910795211792, 21.63402509689331, 26.424180030822754, 31.19244694709778, 36.39301013946533, 41.10166001319885, 45.85483193397522, 50.65665793418884, 55.48302674293518, 60.28006863594055, 65.10070180892944, 69.9010808467865, 74.73549485206604, 79.65869784355164, 83.39032673835754, 88.23037362098694, 93.08082866668701, 98.59739279747009, 103.50909090042114, 108.34871077537537, 113.15711092948914, 118.81380295753479, 123.62340688705444, 128.43672704696655, 133.23404002189636, 138.0153729915619, 142.79649710655212, 147.6014220714569, 152.42318391799927, 157.3186137676239, 162.12129664421082, 166.96543669700623, 170.67699766159058, 175.48703360557556, 180.30384969711304, 185.0946388244629, 190.00330185890198, 194.8031928539276, 199.6065468788147, 204.37100386619568, 209.41306591033936, 214.3015079498291, 219.18571186065674, 224.15699195861816, 228.9482388496399, 233.74258685112, 238.6437747478485, 243.4101197719574, 248.2043056488037, 248.20758056640625], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
56234133,1468.7750639915466,55,42728.44739869883,0.0007598311758216105,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [3.881278040562159e7, 3.8810958534387365e7, 3.880819902004865e7, 3.880150579297843e7, 3.878158606096481e7, 3.871611361515088e7, 3.848607701290166e7, 3.7638417205761164e7, 3.451403126473391e7, 2.493302754848935e7, 1.0794911330314439e7, 4.452708730638852e6, 2.423093073567641e6, 1.5613055183293228e6, 1.109763898949127e6, 839736.8315141203, 663367.3084372762, 540745.116089937, 451445.491771085, 384050.45899810153, 331728.6888925195, 290167.33493731887, 256522.25957714213, 228849.0520659777, 205777.53046946734, 186316.9229253839, 169734.69804730098, 155478.67077000788, 143125.46887172334, 132345.56921677763, 122879.04125575763, 114518.38114894571, 107096.14532686709, 100475.89707041814, 94545.48091435323, 89211.95910293932, 84397.75219092745, 80037.66375365105, 76076.56222882698, 72467.55674958024, 69170.54829401529, 66151.06890981863, 63379.34431311258, 60829.53153178019, 58479.095273345476, 56308.29551509395, 54299.76532548143, 52438.16241051454, 50709.8819015874, 49102.817156321296, 47606.174255395075, 46210.35720429637, 44910.953446991145, 43776.512137384074, 42733.73902314369, 42728.44739869883, 42728.44739869883], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 17.78583788871765, 43.00713396072388, 66.64827084541321, 93.67189693450928, 118.2858018875122, 144.22305297851562, 169.39331912994385, 197.72726011276245, 224.27754712104797, 253.7235312461853, 279.81325221061707, 305.0023891925812, 330.4278552532196, 359.3748321533203, 386.5250132083893, 412.0514142513275, 438.2086591720581, 466.8072211742401, 496.1525390148163, 521.4991190433502, 546.5582361221313, 572.7031950950623, 601.6721091270447, 628.196925163269, 653.9504311084747, 679.4340860843658, 706.1740629673004, 740.9060628414154, 769.3933258056641, 796.0739166736603, 823.1050596237183, 848.7365996837616, 876.000955581665, 901.2810726165771, 927.4466185569763, 954.7564725875854, 980.6597375869751, 1006.1299846172333, 1033.0969395637512, 1062.155044555664, 1089.6796276569366, 1115.0009446144104, 1140.7178266048431, 1166.7768676280975, 1192.0520815849304, 1218.619669675827, 1243.7062668800354, 1270.477264881134, 1297.7202877998352, 1325.2981626987457, 1351.1424956321716, 1379.127652645111, 1406.022112607956, 1432.2958476543427, 1458.5973925590515, 1458.5994005203247], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
100000000,3438.3053920269012,56,78144.49122437388,0.0007814449122437388,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [6.902011289249659e7, 6.901723897229114e7, 6.901271074444026e7, 6.900118545428777e7, 6.896606506395556e7, 6.884953933790381e7, 6.843820842439711e7, 6.6920826407003425e7, 6.1323112871299066e7, 4.418220040170296e7, 1.906039123231581e7, 7.873447980023876e6, 4.2908444154695e6, 2.7672073878109236e6, 1.9680601203901216e6, 1.4898508973561171e6, 1.1773786800148324e6, 960077.3947012697, 801809.2794358399, 682361.9137376887, 589637.3067400347, 515995.011277442, 456395.0377751877, 407390.90329647943, 366553.39158342814, 332125.5599941099, 302808.1137032289, 277621.4027165079, 255814.10406733945, 236801.2560164393, 220121.26342715486, 205405.4687420149, 192356.22965037567, 180730.86979270668, 170329.75682088378, 160987.32818816975, 152565.25343057467, 144947.16599940357, 138034.56252327832, 131743.58035102263, 126002.44280878243, 120749.41701753487, 115931.16869429851, 111501.42696836502, 107419.8931556904, 103651.34288490837, 100164.88249064784, 96933.32928969339, 93932.69191518784, 91141.73218491403, 88541.59310872635, 86115.48474175385, 83848.40643646309, 81727.09282632297, 79743.62657480095, 78167.73433974467, 78144.49122437388, 78144.49122437388], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 58.822675943374634, 120.47993683815002, 176.8262197971344, 239.45443892478943, 299.7766270637512, 357.8381779193878, 421.62280797958374, 485.0212860107422, 544.813226222992, 606.39528632164, 662.6550974845886, 728.391369342804, 790.597282409668, 849.2103354930878, 912.3410034179688, 974.0899343490601, 1038.1011323928833, 1098.9920363426208, 1157.6284074783325, 1218.0101613998413, 1280.0731644630432, 1339.2742063999176, 1402.4860894680023, 1464.3182423114777, 1524.4503123760223, 1582.4135925769806, 1643.5470645427704, 1705.8267834186554, 1768.5890934467316, 1825.5866875648499, 1889.4152295589447, 1950.5816767215729, 2009.0862517356873, 2070.888325691223, 2133.2263667583466, 2192.8742985725403, 2257.6127285957336, 2316.8181335926056, 2378.9691705703735, 2439.2040207386017, 2500.970683813095, 2564.680824995041, 2628.227639913559, 2687.575292110443, 2747.6534271240234, 2809.0503430366516, 2868.45614695549, 2929.6046390533447, 2988.124783039093, 3049.146490097046, 3111.8571841716766, 3171.3201303482056, 3233.47598028183, 3295.9059851169586, 3355.881641149521, 3416.9145760536194, 3416.916167974472], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"


==> fig/subsampling/3-subsample.csv <==
nsamples,time,niter,obj,obj_samp,ch
100000,8.11918592453003,72,15.370554401390681,0.0001537055440139068,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [68998.24523237254, 68898.90659336161, 68797.72645609114, 68682.37973679088, 68551.23094890098, 68395.3123435392, 68184.7870060148, 67863.64244110741, 67334.2500405054, 66409.38485856664, 64694.6118175725, 61352.180752756874, 55047.626815091615, 45065.03350426328, 33188.10674061452, 22608.7363362095, 15014.131169429233, 10119.399317450509, 6983.140922719328, 4825.492440688256, 3285.6905618365977, 2257.461156129763, 1614.7010616921089, 1209.5451161402023, 948.821708534197, 772.6314122645877, 646.440948475419, 552.5528826355303, 478.6700724196679, 418.7560163011153, 369.77299608339297, 328.85078506809697, 293.7710683959377, 264.30627497116967, 239.02137762165825, 217.2538442608805, 198.30064241363394, 181.5736628333447, 166.72447998362964, 153.4791758142517, 141.61511461141393, 130.94856578039116, 121.32559019097812, 112.58299227226202, 103.37983242877166, 94.74680846908036, 86.80271504728114, 78.40896737158866, 72.62665369981647, 67.5809851043352, 62.94879617381687, 58.68711372060112, 54.75956007008682, 51.13445395653915, 47.78389249352169, 44.683143747138004, 41.81018809924089, 39.145350635046995, 36.670997526553016, 34.37128099330934, 32.23192275580588, 30.240028774475007, 28.383929829170484, 26.653043677917665, 25.037755382957137, 23.52931302901493, 22.119736551202415, 20.80173777891712, 19.568650114069495, 18.414366515032214, 17.333284664841507, 16.32025837294151, 15.370554401390681, 15.370554401390681], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.9129860401153564, 0.9904320240020752, 1.1109440326690674, 1.1676650047302246, 1.244588851928711, 1.327866792678833, 1.4858019351959229, 1.5434379577636719, 1.6052038669586182, 1.67991304397583, 1.7527499198913574, 1.9295060634613037, 2.038583993911743, 2.1161088943481445, 2.193047046661377, 2.3623499870300293, 2.4228508472442627, 2.486238718032837, 2.555457830429077, 2.6334526538848877, 2.7815206050872803, 2.840024471282959, 2.9051685333251953, 3.0144224166870117, 3.2610385417938232, 3.359375476837158, 3.457026481628418, 3.548109531402588, 3.630434513092041, 3.7908945083618164, 3.86063551902771, 3.934166431427002, 4.010436534881592, 4.1588006019592285, 4.2236855030059814, 4.284597396850586, 4.353588581085205, 4.425367593765259, 4.573946475982666, 4.634857416152954, 4.71324348449707, 4.7818763256073, 4.8574113845825195, 5.006509304046631, 5.066986322402954, 5.134158372879028, 5.19644832611084, 5.359673500061035, 5.428933382034302, 5.514329433441162, 5.576571464538574, 5.6486945152282715, 5.796632528305054, 5.86203145980835, 5.926941394805908, 6.0037171840667725, 6.157344102859497, 6.219793081283569, 6.29112696647644, 6.362926959991455, 6.431044101715088, 6.582901239395142, 6.639112234115601, 6.700731039047241, 6.760348081588745, 6.914196252822876, 6.97441029548645, 7.038248300552368, 7.1033642292022705, 7.162714242935181, 7.3299782276153564, 7.3978822231292725, 7.398567199707031], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
158489,7.687453985214233,71,24.164706535296343,0.00015246929777647876,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [109350.73240023332, 109203.66800551058, 109051.40582826376, 108873.6381281281, 108666.01594115002, 108411.75755119984, 108049.87620703407, 107449.16301090996, 106358.7532992954, 104285.10283913597, 100226.37317170514, 92144.83787242982, 76915.99715270061, 54388.634459634384, 32307.583146285644, 17795.19625025834, 10211.756322128767, 6427.285165024495, 4416.945954533007, 3216.5132660304907, 2431.910731443146, 1902.2930339831623, 1535.8972608108913, 1272.4964415676661, 1075.5994635611978, 923.155160175219, 801.8536657559587, 703.1210669525236, 620.5801976008943, 550.6190848023531, 492.06424420167366, 442.06355688273777, 398.58947864199695, 360.81082607109715, 327.84294463835226, 298.789173548084, 273.0436480917913, 250.12275222381652, 229.63126910689846, 211.24247676775565, 194.6838877357294, 179.72651388687956, 166.17660686334568, 153.86920603879787, 142.66278483941971, 132.42426657869163, 122.69071876397848, 113.83216941920179, 105.96352345102275, 98.72998177017578, 92.06914741925114, 85.92645476005782, 80.25373092853594, 75.00823980096177, 70.15193222881273, 65.65082808169305, 61.47449691062982, 57.59561709431351, 53.98959916516426, 50.63426236997389, 47.50955577793372, 44.597316903894885, 41.881062085707484, 39.34580385666163, 36.977891357100575, 34.76487047974727, 32.69536097435147, 30.758948173564043, 28.946087362275794, 27.2480191116234, 25.656694147945842, 24.164706535296343, 24.164706535296343], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.12723612785339355, 0.20501303672790527, 0.3472762107849121, 0.41530823707580566, 0.4992191791534424, 0.5777900218963623, 0.7560179233551025, 0.8500468730926514, 0.9271738529205322, 1.000525712966919, 1.0874967575073242, 1.2629077434539795, 1.3413386344909668, 1.432565450668335, 1.5315864086151123, 1.6253395080566406, 1.8100194931030273, 1.892174482345581, 1.9789066314697266, 2.0591046810150146, 2.228468656539917, 2.293520450592041, 2.3622264862060547, 2.430243492126465, 2.512021541595459, 2.6772994995117188, 2.746363401412964, 2.817981243133545, 2.896757125854492, 2.9816019535064697, 3.157057046890259, 3.2518160343170166, 3.340951919555664, 3.421966791152954, 3.593578815460205, 3.6668777465820312, 3.7529218196868896, 3.834817886352539, 3.919221878051758, 4.111991882324219, 4.187051773071289, 4.276617765426636, 4.370919704437256, 4.476213693618774, 4.699451684951782, 4.8130927085876465, 4.8978447914123535, 4.974089860916138, 5.157819747924805, 5.230259656906128, 5.3090057373046875, 5.388107776641846, 5.475769758224487, 5.681683778762817, 5.776689767837524, 5.874947786331177, 5.968705654144287, 6.057608604431152, 6.255383729934692, 6.3372297286987305, 6.430672645568848, 6.516498804092407, 6.699126720428467, 6.7773706912994385, 6.868891716003418, 6.967278718948364, 7.049861907958984, 7.236392974853516, 7.331782817840576, 7.415663719177246, 7.502451658248901, 7.50247859954834], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
251189,9.094127893447876,69,40.41151392554818,0.0001608809061127206,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [173346.173436735, 173139.9224636717, 172923.73445291864, 172665.7172365426, 172354.31753490862, 171962.8401240718, 171388.17846401167, 170363.7623692698, 168279.30265529978, 163747.62106701077, 153703.7407039231, 132400.38214539696, 94714.68875260567, 51973.92335311315, 25479.620734685683, 13926.411238529738, 8787.80175718132, 6134.501312441302, 4573.051474923857, 3561.8640484379985, 2861.5160711842595, 2353.044241983457, 1972.1378834047455, 1678.243393997365, 1445.6266837234198, 1257.8666592300897, 1103.7454255069513, 975.4857707902111, 867.4985300779326, 775.639588043535, 696.7868511235021, 628.5560385776766, 569.0990056717932, 516.9625796772326, 470.98935249944293, 430.24683620881797, 393.9759760416496, 361.5531195999117, 332.46151407555993, 306.2696639220786, 282.6147028043214, 261.1894801851929, 241.73243358326457, 224.01957329393656, 207.85808557206866, 193.08118759940365, 179.5439591798965, 167.11994280582633, 155.69835282101673, 145.18177089025897, 135.48423235486365, 126.52962876880831, 118.25036771570234, 110.58624316018361, 103.48347900040557, 96.8939158290162, 90.77431667193026, 85.08577202474024, 79.79318812150223, 74.86484525824399, 70.27201531242106, 65.98862947110615, 61.990988698520006, 58.25751071011273, 54.76850823233747, 51.50599415882327, 48.453509899771355, 45.59597378968733, 42.91954689103102, 40.41151392554818, 40.41151392554818], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.13786602020263672, 0.2425541877746582, 0.3504772186279297, 0.44035816192626953, 0.6193451881408691, 0.7084243297576904, 0.7947921752929688, 0.8801202774047852, 1.072878122329712, 1.1722371578216553, 1.259392261505127, 1.3499393463134766, 1.4319641590118408, 1.6404821872711182, 1.7358043193817139, 1.8562712669372559, 2.00180721282959, 2.1986591815948486, 2.475389003753662, 2.5834290981292725, 2.697072982788086, 2.790550947189331, 2.8929998874664307, 3.1005797386169434, 3.185454845428467, 3.275225877761841, 3.3870627880096436, 3.616337776184082, 3.7282028198242188, 3.8430869579315186, 3.9629290103912354, 4.062273025512695, 4.312256097793579, 4.423007011413574, 4.534026861190796, 4.64267897605896, 4.741902828216553, 4.947211742401123, 5.042756795883179, 5.128528833389282, 5.224812746047974, 5.310070753097534, 5.4988038539886475, 5.584409713745117, 5.676146745681763, 5.795954704284668, 6.034971714019775, 6.125256776809692, 6.212903738021851, 6.299818754196167, 6.388075828552246, 6.612166881561279, 6.720999002456665, 6.82437801361084, 6.923298120498657, 7.018915176391602, 7.2174601554870605, 7.327063083648682, 7.438395261764526, 7.5655293464660645, 7.819056272506714, 7.912971258163452, 7.996145486831665, 8.102262496948242, 8.227461338043213, 8.45026445388794, 8.55744743347168, 8.682972431182861, 8.808399438858032, 8.809224367141724], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
398107,11.35600996017456,68,62.898336582717626,0.00015799354591282652,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [274738.98241318983, 274468.7652384058, 274182.3527283653, 273833.0595015638, 273392.07346593606, 272811.8538506412, 271927.2313935552, 270235.97783747246, 266328.020372896, 256285.91320300038, 230160.31754576173, 172141.1798539931, 92896.55957331849, 42758.92952160012, 22782.514338852543, 14242.437546412582, 9877.662220594002, 7324.1576105016975, 5683.437500761366, 4556.339726441113, 3742.7904774483295, 3132.8943041495195, 2661.870661888327, 2289.3326268475175, 1988.8987194600063, 1742.640911323845, 1537.9914174064443, 1365.9326027184136, 1219.832536189418, 1094.6758059871872, 986.5877379295733, 892.5585364551225, 810.226116688324, 737.717784574036, 673.5303048491867, 616.4438591759063, 565.4588003883358, 519.7486313149283, 478.624516297858, 441.5081435832296, 407.9107291516904, 377.4166003077363, 349.67023694595446, 324.365952480454, 301.2396103569474, 280.06192485887107, 260.63300550531744, 242.77788533953196, 226.34283338418018, 211.1922963937221, 197.20634888772298, 184.27855621867354, 172.31417520107917, 161.22863211437993, 150.9462297923793, 141.39904483784466, 132.5259833555412, 124.27196943147912, 116.58724524092145, 109.42676540123841, 102.74967119565576, 96.5188327323905, 90.70044908833617, 85.26369810897745, 80.18042886831215, 75.42489089070067, 70.97349514535908, 66.80460257915121, 62.898336582717626, 62.898336582717626], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.22098684310913086, 0.4117398262023926, 0.5280966758728027, 0.6505956649780273, 0.9302878379821777, 1.0845587253570557, 1.2649116516113281, 1.4100027084350586, 1.6810407638549805, 1.8307976722717285, 1.9867396354675293, 2.1033217906951904, 2.222681760787964, 2.521211862564087, 2.6425628662109375, 2.7683589458465576, 2.9171440601348877, 3.0793490409851074, 3.3540830612182617, 3.5039851665496826, 3.6445090770721436, 3.758183002471924, 4.021904945373535, 4.144990921020508, 4.2605299949646, 4.3752570152282715, 4.525930881500244, 4.800963878631592, 4.915184020996094, 5.0469560623168945, 5.158835172653198, 5.2641191482543945, 5.522050142288208, 5.638555288314819, 5.744491338729858, 5.849398136138916, 5.957741022109985, 6.215539932250977, 6.364983797073364, 6.546770811080933, 6.69091272354126, 6.948053598403931, 7.061993598937988, 7.1802756786346436, 7.309792757034302, 7.440799713134766, 7.7135539054870605, 7.827569961547852, 7.971441984176636, 8.098551988601685, 8.223450899124146, 8.485910892486572, 8.589056968688965, 8.697735071182251, 8.814398050308228, 8.920428037643433, 9.163034915924072, 9.270752906799316, 9.389540910720825, 9.555570125579834, 10.00015115737915, 10.147002220153809, 10.298667192459106, 10.431758165359497, 10.552441120147705, 10.807974100112915, 10.92093014717102, 11.033482074737549, 11.033509969711304], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
630957,13.120122909545898,67,97.65967131481031,0.00015478023274931622,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [435457.9683516258, 435123.1939286146, 434764.2634738763, 434317.8894011588, 433722.52719612984, 432871.4351878236, 431444.0718258373, 428377.64155880956, 420196.67045453325, 395883.86288825964, 327061.3224629164, 193468.94998073584, 83771.2347688271, 41201.032649938265, 24634.045527207163, 16651.882140311565, 12151.030703871656, 9330.208831265043, 7426.562114876957, 6070.257755906687, 5063.11899215019, 4290.553494502692, 3682.2385465242905, 3192.9049093857147, 2792.2412993103208, 2459.290039185018, 2179.202051608369, 1941.2338396145692, 1737.4224417079868, 1561.685458375171, 1409.2472027037538, 1276.2956003085446, 1159.761368011054, 1057.1006556608859, 966.1898451494465, 885.2806968541511, 812.9463697834433, 748.0175783396858, 689.5268178881992, 636.6655633611906, 588.7521799953429, 545.2076195373786, 505.53669600468686, 469.3134283480148, 436.169410892781, 405.7844811912904, 377.87915904122394, 352.2084691467395, 328.5568568140428, 306.7339754343833, 286.57117516177954, 267.91855981422736, 250.64250736777308, 234.62357102191214, 219.7546944649135, 205.93968791588702, 193.09192167316064, 181.1332019188788, 169.99279990878227, 159.60661078166103, 149.91642233301496, 140.86927742411447, 132.41691640394907, 124.51528813374111, 117.12412002019289, 110.20653896161679, 103.72873635146306, 97.65967131481031, 97.65967131481031], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.3406400680541992, 0.48989224433898926, 0.6379163265228271, 0.7958853244781494, 1.1175892353057861, 1.2480154037475586, 1.410353422164917, 1.5693423748016357, 1.9346323013305664, 2.0913524627685547, 2.2459304332733154, 2.412900447845459, 2.5654683113098145, 2.878173351287842, 3.040276288986206, 3.1817193031311035, 3.3282582759857178, 3.471849203109741, 3.781069278717041, 3.9144203662872314, 4.05639123916626, 4.18755316734314, 4.496013164520264, 4.644735097885132, 4.801972150802612, 5.01396632194519, 5.180382251739502, 5.511871099472046, 5.651885986328125, 5.806127071380615, 5.940485954284668, 6.274161100387573, 6.423670053482056, 6.570690155029297, 6.729206085205078, 6.880671262741089, 7.2842583656311035, 7.450758457183838, 7.626620531082153, 7.7990734577178955, 7.961902379989624, 8.278953313827515, 8.418530464172363, 8.560059309005737, 8.70493221282959, 9.020403146743774, 9.163235187530518, 9.325141191482544, 9.488563060760498, 9.701743125915527, 10.026179313659668, 10.163341283798218, 10.31173825263977, 10.46186113357544, 10.785576343536377, 10.915883302688599, 11.056398391723633, 11.203578472137451, 11.359057664871216, 11.667706727981567, 11.824152708053589, 11.983057737350464, 12.137459754943848, 12.28705883026123, 12.614884853363037, 12.766287803649902, 12.922905921936035, 12.923422813415527], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
1000000,17.672393083572388,66,154.14001266620497,0.00015414001266620496,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [690163.6552761896, 689769.6968452053, 689341.832385392, 688798.5192487409, 688021.3027163686, 686752.5049536957, 684225.2063656749, 677826.9800873892, 658404.3176317571, 596029.1678439586, 427667.9666895559, 196727.9178362491, 85085.37826966145, 46646.93779030022, 30016.26217355355, 21253.728662350444, 16002.466619368679, 12568.621331695125, 10178.822980361982, 8436.342919733728, 7119.115020544738, 6094.153721767136, 5277.418861728458, 4613.430459437124, 4064.2354057309785, 3603.12666193091, 3210.9173155110375, 2873.633679407994, 2581.000052877655, 2325.36149650088, 2100.9037406784582, 1903.070790210943, 1728.2712761195576, 1573.495808487905, 1436.3843958084071, 1314.602400339364, 1206.554762938439, 1108.4152474874525, 1021.1109940682162, 942.3685023069711, 871.0388375570167, 806.2774742657931, 747.428669770401, 693.8294150147065, 644.886494037576, 600.0586182810346, 558.9123354072017, 521.0685347046588, 486.20208646907497, 454.02839014534356, 424.29696973496334, 396.78616305629544, 371.2989588727154, 347.65960748370077, 325.7108144850582, 305.31138905493253, 286.33425504817734, 268.66475666292274, 252.1992063335571, 236.84363378516105, 222.51270348752908, 209.1287740279743, 196.6210777745812, 184.92500301266284, 173.98146377009738, 163.73634498706696, 154.14001266620497, 154.14001266620497], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.2717890739440918, 0.45999717712402344, 0.6615581512451172, 1.0508761405944824, 1.2352612018585205, 1.4246561527252197, 1.6182541847229004, 2.0964372158050537, 2.292861223220825, 2.472682237625122, 2.6812143325805664, 2.889437437057495, 3.2972893714904785, 3.484269380569458, 3.7347564697265625, 3.973123550415039, 4.474902629852295, 4.71760368347168, 4.915367603302002, 5.095532417297363, 5.524499416351318, 5.729264497756958, 5.935527563095093, 6.143976449966431, 6.344128370285034, 6.83681321144104, 7.019383192062378, 7.220901250839233, 7.397122383117676, 7.805468320846558, 8.032466411590576, 8.221418380737305, 8.418172359466553, 8.61394453048706, 9.047972440719604, 9.34939956665039, 9.654191493988037, 9.848024606704712, 10.26425576210022, 10.474120855331421, 10.684041976928711, 10.888211011886597, 11.34155797958374, 11.622323989868164, 11.873997926712036, 12.077937841415405, 12.271297931671143, 12.759561777114868, 13.041860818862915, 13.28581166267395, 13.50144362449646, 13.887539625167847, 14.092564582824707, 14.316165447235107, 14.54188346862793, 14.784544467926025, 15.181623458862305, 15.371155500411987, 15.558913707733154, 15.756994485855103, 16.18332266807556, 16.375513553619385, 16.572619676589966, 16.75394868850708, 17.167028665542603, 17.353697538375854, 17.35372257232666], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
1584893,24.819345951080322,65,248.74241446984314,0.0001569458723521671,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [1.0937590720046842e6, 1.093314606062137e6, 1.092825302822542e6, 1.092186837939276e6, 1.0911936215129348e6, 1.0892996783396523e6, 1.0847693213513254e6, 1.0715377090816083e6, 1.0278816279066675e6, 884898.8832701808, 544003.8047985896, 220582.9087342905, 102964.6745677014, 60341.19702171275, 40434.36053867574, 29388.71296908978, 22533.262315012013, 17937.91691940497, 14680.979165590088, 12273.422743170006, 10434.312842212068, 8991.929500197606, 7835.954503902691, 6892.559358876906, 6110.611883651838, 5453.643574628564, 4894.96925469314, 4414.6169666838105, 3997.3454796785763, 3631.3454562886745, 3307.380563661799, 3018.2270474801767, 2758.3184023297695, 2523.6389941907846, 2311.1856972159303, 2116.730927159148, 1938.8957030962208, 1774.1212780338942, 1626.6172135134168, 1494.0134838552167, 1371.6745236648217, 1262.0142125215807, 1162.7635625861149, 1073.859302845736, 993.7915931521538, 921.3397502777151, 855.8364740344398, 796.3341396604299, 741.979950259366, 692.1457804824918, 646.2990507104519, 604.0167415372856, 564.942762365612, 528.7722359942206, 495.2399738355725, 464.11291404228257, 435.1846274597772, 408.2711580742117, 383.20776701567183, 359.84631820989, 338.0531376154423, 317.70723302656626, 298.69879535194514, 280.92792413390873, 264.3035347006286, 248.74241446984314, 248.74241446984314], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.4839138984680176, 0.7854330539703369, 1.0478880405426025, 1.5777649879455566, 1.8397748470306396, 2.1282958984375, 2.4399569034576416, 3.2976858615875244, 3.6192569732666016, 3.870433807373047, 4.138524770736694, 4.78717565536499, 5.078920602798462, 5.33923864364624, 5.602743625640869, 6.161615610122681, 6.509304523468018, 6.868070602416992, 7.162254571914673, 7.739989519119263, 8.000848531723022, 8.263845443725586, 8.547850370407104, 9.110064268112183, 9.37389326095581, 9.691073417663574, 10.327182531356812, 11.136021614074707, 11.466233491897583, 11.772125482559204, 12.04423451423645, 12.57494068145752, 12.84295654296875, 13.09947156906128, 13.369451522827148, 13.941865682601929, 14.20191478729248, 14.470849752426147, 14.742278575897217, 15.49541974067688, 15.827762842178345, 16.14746069908142, 16.445804595947266, 17.04449152946472, 17.328038454055786, 17.623859405517578, 17.89962148666382, 18.441036701202393, 18.799288749694824, 19.062365770339966, 19.34488868713379, 20.154325485229492, 20.41839051246643, 20.69288969039917, 21.047276735305786, 21.63616180419922, 21.903373956680298, 22.175323963165283, 22.444286108016968, 22.708143949508667, 23.247504949569702, 23.51042890548706, 23.780339002609253, 24.04090905189514, 24.580636024475098, 24.581198930740356], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
2511886,33.657382011413574,65,385.7015697014066,0.00015355058696987306,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [1.7335722010932555e6, 1.7330853534264078e6, 1.7325388087617117e6, 1.7317907721645988e6, 1.7304956610722328e6, 1.7276084908105622e6, 1.7195938541883172e6, 1.6937194328458197e6, 1.6039363207974853e6, 1.3121483449459188e6, 708357.5538078614, 278903.7015422797, 138342.7963880059, 84318.04165388097, 57857.96167000382, 42711.244252271215, 33108.095710376976, 26571.689111415522, 21885.80949646284, 18391.444754053235, 15703.760241464546, 13584.455213939713, 11878.839599884597, 10482.528735285596, 9322.760527692604, 8347.396068606608, 7518.173556045764, 6806.4231738436565, 6190.260717029765, 5652.698621963189, 5180.341464588826, 4762.4628323258485, 4390.338758140614, 4056.762042393638, 3755.6936406474415, 3482.0264466526614, 3231.4528846445155, 3000.491838304215, 2788.098118853849, 2598.049326192029, 2402.9745971901157, 2221.43490938668, 2054.911907690444, 1898.4415082648914, 1751.1155224368767, 1613.3065491403895, 1484.6119971554676, 1365.1349408821984, 1255.3008160174309, 1155.596462756172, 1065.9273739449322, 985.5111504979095, 913.1054949237114, 847.6464856165412, 788.3531797703107, 734.4541162168097, 685.2883524497611, 640.435389699991, 599.4031101206949, 561.642177783592, 526.7325082422203, 494.3548051038676, 464.2580584451608, 436.2326030120704, 410.09924263326553, 385.7015697014066, 385.7015697014066], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.4218158721923828, 0.7859199047088623, 1.5037589073181152, 1.873110055923462, 2.237199068069458, 2.667978048324585, 3.4517149925231934, 3.868363857269287, 4.257157802581787, 5.078052759170532, 5.474316596984863, 6.130331754684448, 6.61296272277832, 7.429278612136841, 7.797633647918701, 8.179453611373901, 9.000383615493774, 9.396007537841797, 9.79316759109497, 10.180579662322998, 10.902732610702515, 11.32820749282837, 11.725624322891235, 12.202995300292969, 13.09493637084961, 13.506360292434692, 14.083808422088623, 14.995875358581543, 15.381977558135986, 15.80097246170044, 16.221903562545776, 16.971744537353516, 17.439939737319946, 17.83412790298462, 18.227191925048828, 18.995365858078003, 19.3819637298584, 19.757989645004272, 20.50190281867981, 20.87935996055603, 21.29267191886902, 21.689812898635864, 22.484899044036865, 22.90211296081543, 23.27739405632019, 24.046168088912964, 24.425354957580566, 24.810545921325684, 25.258102893829346, 25.99427080154419, 26.376548767089844, 26.75784969329834, 27.143911838531494, 27.910183906555176, 28.29622483253479, 28.678149938583374, 29.49120306968689, 29.87689995765686, 30.268996953964233, 30.663745880126953, 31.415420055389404, 31.7971510887146, 32.181354999542236, 32.55349087715149, 33.315367698669434, 33.31616449356079], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
3981072,52.573325872421265,67,604.5691065939316,0.00015186088234373345,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [2.747674472998821e6, 2.747138593235998e6, 2.7465202057540203e6, 2.7456101774659036e6, 2.7438331691028737e6, 2.739323981125418e6, 2.725525024140157e6, 2.6782739753368143e6, 2.5096203825585246e6, 1.969458164826442e6, 973844.664188992, 385794.01412614237, 198685.84362421487, 123884.25694156534, 86215.4072306924, 64257.05569256286, 50159.650310772246, 40476.16343980076, 33485.84293603868, 28244.65346635523, 24195.934160162513, 20992.253323193676, 18406.597220715128, 16284.934495991987, 14519.403422553707, 13032.421651358305, 11766.88459340256, 10679.908474662687, 9738.716367082176, 8917.861021454766, 8197.310558150615, 7561.117362556979, 6996.79918369955, 6497.491030107302, 6046.7042952038955, 5659.119919589226, 5278.173472487177, 4933.876452758019, 4636.499338351948, 4380.163592840813, 4108.561152791257, 3859.1097866422306, 3634.0002064312057, 3425.3705998068954, 3228.097093504701, 3040.171579405006, 2859.5660063238365, 2685.069101413369, 2518.1480385048008, 2371.2963701693993, 2262.865720689402, 2065.6651733606886, 1898.8520502708643, 1732.2952210838098, 1588.1527667643445, 1453.858175876505, 1322.5658127417112, 1204.9533369329442, 1099.1545829705256, 1004.5416553546571, 928.0147720368659, 883.8697215456764, 820.0151038212473, 764.6295490223504, 739.6602475654325, 708.2245746680925, 627.6466416669821, 604.5691065939316, 604.5691065939316], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.8634870052337646, 1.4346201419830322, 1.9885449409484863, 3.0391287803649902, 3.5906310081481934, 4.140956163406372, 4.729978322982788, 5.750993490219116, 6.320127487182617, 6.895269393920898, 7.934397220611572, 8.51573920249939, 9.077184200286865, 10.144824266433716, 10.706310272216797, 11.262182235717773, 12.446838140487671, 13.031438112258911, 13.844973087310791, 14.493637084960938, 15.572532176971436, 16.225720167160034, 16.814486026763916, 17.87916898727417, 18.451107025146484, 19.022271156311035, 20.10113525390625, 20.716374158859253, 21.318896293640137, 22.524726390838623, 23.08857536315918, 23.9802885055542, 24.58218550682068, 25.723945379257202, 26.406041383743286, 27.145154237747192, 28.20019030570984, 28.750880479812622, 29.320767402648926, 30.526308298110962, 31.159899473190308, 31.73533058166504, 32.815319538116455, 33.3759765625, 33.93912863731384, 34.583969831466675, 35.670413970947266, 36.311742067337036, 36.8760929107666, 38.03057098388672, 38.70343208312988, 39.2853422164917, 40.41184616088867, 41.00824522972107, 41.594996213912964, 42.72830605506897, 43.36910700798035, 43.93325090408325, 44.590922117233276, 45.70123100280762, 46.57787489891052, 47.32895493507385, 48.534696102142334, 49.964667081832886, 51.102895975112915, 51.69280982017517, 52.27773571014404, 52.279109716415405], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
6309573,93.48703694343567,71,890.6075853350414,0.0001411517998658612,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [4.354795961773826e6, 4.354193066424465e6, 4.353470627386947e6, 4.352302820804661e6, 4.349736000242207e6, 4.342568143974977e6, 4.319301602003466e6, 4.236976189313745e6, 3.9387096630263766e6, 2.997103125669451e6, 1.402075417103412e6, 562511.0848195091, 296428.7547657361, 187373.60512871723, 131529.24604475376, 98619.92955070105, 77333.2392851421, 62631.42852702674, 51973.94132511254, 43956.41025672365, 37745.97391960063, 32820.47774216845, 28837.486745772898, 25563.91787084291, 22836.09205277962, 20535.981954782957, 18576.520721395085, 16892.19974861583, 15432.869944542721, 14159.547527358223, 13041.510722794847, 12054.249131080895, 11177.989052720655, 10396.61568096629, 9696.873674500908, 9067.766146035065, 8500.097098777687, 7986.118872572163, 7519.257299750859, 7093.894924456968, 6705.198007349974, 6348.976891551926, 6021.572139769429, 5719.760829157345, 5440.678141417619, 5181.748401079117, 4940.617926165145, 4715.08240981368, 4503.008958989741, 4302.271984951776, 4110.740352264168, 3926.3109996306084, 3746.927835630834, 3570.6286605345326, 3395.777424311543, 3223.240834416114, 3056.3417896068568, 2913.253768499268, 2706.6418307596196, 2517.8777663330484, 2333.209276844678, 2172.2173266121094, 2059.5193062358535, 1862.557397489496, 1728.2612885082328, 1516.6602609164079, 1376.4505689033533, 1233.4670432325618, 1167.7655604944812, 1108.8637470514439, 935.2359528613878, 890.6075853350414, 890.6075853350414], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.95448899269104, 2.4897420406341553, 3.4480020999908447, 5.400918960571289, 6.490961074829102, 7.660316228866577, 9.756591081619263, 10.919915199279785, 11.954498291015625, 13.612720251083374, 14.553933382034302, 15.92575740814209, 17.606911420822144, 18.839343309402466, 20.660986185073853, 21.718505382537842, 22.630472421646118, 24.210392475128174, 25.13778042793274, 26.03728747367859, 27.601117372512817, 28.479169368743896, 30.336271286010742, 31.53900909423828, 32.63270902633667, 34.356712102890015, 35.26644802093506, 36.18771195411682, 37.9463050365448, 38.91982102394104, 39.92763710021973, 41.71087288856506, 42.660428047180176, 44.388948917388916, 45.42932105064392, 46.389015197753906, 48.087844133377075, 49.13415813446045, 50.15371513366699, 51.86245512962341, 52.843029260635376, 53.803715229034424, 55.34772515296936, 56.44754719734192, 58.0298011302948, 59.32200813293457, 60.426061153411865, 62.37396216392517, 63.42173409461975, 64.52972388267517, 66.21475887298584, 67.07766675949097, 68.03570675849915, 70.16817259788513, 71.12560963630676, 72.9648654460907, 73.93581056594849, 75.03904843330383, 76.81297659873962, 78.08843350410461, 79.02720952033997, 80.76230454444885, 81.83042740821838, 83.11958241462708, 84.99545335769653, 85.90331220626831, 87.54020023345947, 89.47567510604858, 91.18452620506287, 92.12374830245972, 93.03618335723877, 93.03761744499207], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
10000000,130.12698698043823,63,4734.838829418111,0.00047348388294181116,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [6.902041820473843e6, 6.901341852548635e6, 6.900461946420481e6, 6.898882241477312e6, 6.895034273860827e6, 6.883558191272686e6, 6.8449855967711285e6, 6.705982232471354e6, 6.198441272658596e6, 4.615186580769852e6, 2.0859053834582674e6, 846199.1589245811, 452303.4168353452, 288297.4076900246, 203442.8207741627, 153103.88421671564, 120396.24219975594, 97734.07155447383, 81266.84680837575, 68855.5786547876, 59226.95690063065, 51580.41471933757, 45389.82427136745, 40296.51920259376, 36048.337737023336, 32463.26572462411, 29406.898397061916, 26777.99895617841, 24498.975540819796, 22509.44000856429, 20761.750785745407, 19217.864356484653, 17847.06923626293, 16624.327402910036, 15529.041879072865, 14544.128497886913, 13655.308216889476, 12850.56164769841, 12119.704448542281, 11454.054009167816, 10846.165572151542, 10289.62280457941, 9778.871428290231, 9309.141551887064, 8877.812617159598, 8521.405944358448, 8313.611688264027, 7903.585778615464, 7533.42143112644, 7193.331476103564, 6879.5139933084465, 6616.364399664578, 6372.362692209206, 6143.695218429326, 5928.372756987475, 5728.933332551732, 5587.370201590041, 5377.304587252163, 5194.645780504026, 5046.092626021973, 5029.225816085744, 4915.989263494385, 4817.862853612131, 4734.838829418111, 4734.838829418111], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 1.3596961498260498, 3.950392246246338, 6.033865451812744, 7.936342477798462, 10.099811553955078, 11.940715551376343, 14.153425455093384, 15.489615440368652, 17.928418397903442, 19.36420750617981, 21.74054265022278, 23.096062660217285, 24.868958711624146, 26.670681715011597, 28.667086601257324, 29.9980206489563, 31.889742612838745, 33.7402184009552, 35.63587737083435, 37.01976919174194, 38.90354919433594, 40.777318239212036, 42.68948411941528, 44.10414004325867, 46.002949953079224, 47.883829832077026, 49.84858703613281, 51.564133167266846, 53.88095712661743, 56.10742211341858, 58.674660205841064, 60.42748832702637, 62.61414337158203, 64.54088759422302, 65.95856881141663, 68.46423578262329, 70.44276094436646, 72.47967481613159, 74.00617480278015, 76.1660578250885, 78.21234273910522, 80.35851979255676, 81.84240388870239, 83.92167401313782, 86.06291103363037, 88.73250412940979, 90.53001403808594, 93.09576416015625, 95.3591992855072, 97.48822951316833, 99.02337956428528, 101.16668748855591, 103.74153637886047, 105.90305733680725, 107.32975840568542, 109.44394731521606, 111.87559723854065, 113.9167993068695, 115.28406524658203, 121.58926343917847, 124.16912341117859, 127.07840824127197, 129.40803217887878, 129.40879130363464], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
15848932,173.4856128692627,51,11925.610362164662,0.0007524551409624738,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [1.0938929051866198e7, 1.0938082932558306e7, 1.0936961656903572e7, 1.0934735276366543e7, 1.0928862969975907e7, 1.0910583648587514e7, 1.0847869072947016e7, 1.0619481678280989e7, 9.781779166168103e6, 7.18742685566272e6, 3.1854274899458387e6, 1.301565240606994e6, 701459.428485692, 449374.31996060105, 318199.12869310094, 240095.73550817533, 189224.8982007375, 153919.5415624872, 128235.60354867947, 108861.7291337174, 93822.2753332396, 81872.85391336706, 72194.49075875156, 64228.28706910167, 57581.03423985494, 51968.820052875606, 47182.00355940033, 43062.72533450378, 39490.044071467986, 36369.86344542635, 33627.953838421985, 31205.023869108416, 29053.179343864518, 27133.33906905826, 25413.321367572928, 23866.407558791514, 22470.249207207344, 21206.026512907163, 20057.79237630379, 19011.95620550294, 18056.87169127468, 17182.51527301628, 16380.263060989277, 15644.84676152495, 15000.9681321151, 14368.200557775768, 13994.796726375513, 13375.398554041387, 12803.511091554723, 12270.152414494132, 11982.65515317974, 11925.610362164662, 11925.610362164662], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 5.555862903594971, 8.423288822174072, 11.136111974716187, 14.319890975952148, 17.515345096588135, 20.998682975769043, 24.072057008743286, 26.249842882156372, 29.158909797668457, 32.30151581764221, 35.49157786369324, 39.563814878463745, 42.490845918655396, 45.8442440032959, 48.86572313308716, 52.0965461730957, 55.65911412239075, 58.53394412994385, 61.551547050476074, 65.47674012184143, 70.05437803268433, 74.58000087738037, 78.66986584663391, 81.20810961723328, 83.97793960571289, 87.5887176990509, 90.43019962310791, 93.95622658729553, 97.25445866584778, 99.51942658424377, 103.2706196308136, 106.83246159553528, 110.11244654655457, 113.70422458648682, 115.94318056106567, 118.9768934249878, 122.76378536224365, 126.22730445861816, 129.58243441581726, 133.40381836891174, 136.3911783695221, 140.14420127868652, 143.22819018363953, 147.0489263534546, 150.66034126281738, 153.23350524902344, 156.47731113433838, 159.80659222602844, 163.9007761478424, 167.37723803520203, 171.97581601142883, 171.97704005241394], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
25118864,280.8237249851227,52,19269.47850322216,0.0007671317661189677,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [1.733706977176004e7, 1.733599752867124e7, 1.7334497854179636e7, 1.7331243902187303e7, 1.732214316961211e7, 1.7293015483516492e7, 1.7191827765251808e7, 1.6821039557195857e7, 1.545757980964689e7, 1.1257108810803395e7, 4.927558638597861e6, 2.0235161064493146e6, 1.0962606824927283e6, 704510.6721719131, 499908.4660678443, 377801.7672283704, 298150.1234549339, 242815.94668895158, 202536.5013081506, 172142.0966841501, 148543.77034079545, 129793.4826921443, 114607.79905508565, 102110.04078488781, 91682.92876326796, 82880.46249489771, 75373.15118059493, 68912.82502044979, 63309.36408586855, 58414.91287515608, 54112.9290389185, 50310.43196490972, 46932.41699373137, 43917.76526607371, 41216.20589454276, 38786.031339243906, 36592.36029775026, 34605.803978815275, 32801.43288213099, 31157.969397451823, 29657.15127871528, 28283.225195408282, 27022.54002724325, 25863.217015780654, 24794.880473080957, 23808.433477834144, 22895.88598341772, 22050.302220490405, 21271.29552798815, 20624.834639029337, 19856.90307740536, 19329.165479167248, 19269.47850322216, 19269.47850322216], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 5.5680460929870605, 13.76194715499878, 19.295205116271973, 24.85536217689514, 30.026527166366577, 35.8512761592865, 41.27528500556946, 46.56520390510559, 51.9357647895813, 56.85112500190735, 62.05406904220581, 65.86604809761047, 71.00105309486389, 76.23919105529785, 82.13719916343689, 88.43410015106201, 94.16699719429016, 99.21931719779968, 105.17770028114319, 110.01596331596375, 115.48583245277405, 120.98294425010681, 126.83897233009338, 133.29785323143005, 137.39367413520813, 142.91653203964233, 148.63155388832092, 154.01309084892273, 159.22559571266174, 164.98628878593445, 169.98453783988953, 174.83835577964783, 180.3302538394928, 186.53646302223206, 193.5315818786621, 199.54629588127136, 204.0611789226532, 208.85387682914734, 213.1330919265747, 218.91998291015625, 225.05264496803284, 229.81999492645264, 234.83449387550354, 239.6154568195343, 245.55339193344116, 251.04721188545227, 256.28149485588074, 261.8305537700653, 266.3909068107605, 271.2127137184143, 275.8928077220917, 279.69603157043457, 279.6968615055084], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
39810717,449.98223209381104,52,31466.153157487315,0.0007903940327798496,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [2.7477423041760527e7, 2.7475995185791098e7, 2.7473898032577194e7, 2.7469014337702915e7, 2.7454788005007096e7, 2.7408441076311372e7, 2.724620566569207e7, 2.6649491689271633e7, 2.445199687968859e7, 1.7705575227275234e7, 7.690733088513289e6, 3.168425256420415e6, 1.7220076831571246e6, 1.1087142444693435e6, 787665.3909912752, 595783.638843544, 470499.41415652103, 383412.55809941574, 319997.5325783214, 272137.97463800025, 234979.72358344455, 205459.1473303254, 181556.45987095576, 161891.15859742207, 145490.65544556378, 131651.83326266913, 119854.95923433134, 109708.35486459073, 100911.79629971892, 93231.68533252287, 86483.82482379122, 80521.22882551257, 75225.33972210214, 70499.59657805695, 66264.65503896409, 62454.786151600536, 59015.12927389616, 55899.57237191432, 53069.099316755994, 50490.48931930409, 48135.285288048675, 45978.970088068796, 44000.30531336269, 42180.798247468956, 40504.2705192279, 38956.50774870843, 37524.97327240059, 36198.57419060869, 34967.46317763531, 33822.93773260513, 32758.4114772603, 31839.969233417076, 31466.153157487315, 31466.153157487315], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 7.758214950561523, 17.51792001724243, 28.79064702987671, 37.580955028533936, 48.68591904640198, 57.446173906326294, 65.19776606559753, 74.77012896537781, 83.92339396476746, 91.94729208946228, 100.01721811294556, 106.92827415466309, 116.04108119010925, 124.94004225730896, 132.2560031414032, 140.57643508911133, 149.38392210006714, 159.0011761188507, 168.46380615234375, 176.241455078125, 184.26723313331604, 192.7569179534912, 202.26660203933716, 210.03380799293518, 218.38662695884705, 227.45630383491516, 235.26080179214478, 245.13285183906555, 253.14757180213928, 263.05251288414, 270.64423179626465, 282.1688907146454, 293.87938261032104, 300.92453169822693, 309.286762714386, 317.78353667259216, 326.3622386455536, 333.18085956573486, 340.2939364910126, 346.7190535068512, 353.0850067138672, 361.58348274230957, 370.2927646636963, 379.43238162994385, 387.86908054351807, 395.1157524585724, 406.0027115345001, 414.9895746707916, 424.4452795982361, 431.391699552536, 438.94316959381104, 447.53866171836853, 447.53935384750366], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
63095734,2645.7339191436768,55,47999.1508186508,0.0007607352791656375,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [4.3548905055896685e7, 4.354691607455506e7, 4.354387645294794e7, 4.353641963181907e7, 4.3514099592516586e7, 4.344056706534856e7, 4.318196236422063e7, 4.2228588913273245e7, 3.8714006586728305e7, 2.7942790390218366e7, 1.2084582375210844e7, 4.98716544071766e6, 2.7151627730851844e6, 1.7499268690197198e6, 1.244004130611192e6, 941387.4968864964, 743701.8000875044, 606245.3312697242, 506136.0969917968, 430580.281643658, 371922.3632323011, 325328.6251589268, 287611.1486245002, 256590.32325332492, 230730.1148415258, 208919.74251787883, 190337.88028627847, 174365.35401439943, 160527.38111504237, 148454.38103355624, 137854.7864539817, 128495.80190848335, 120189.54197406537, 112782.88321482748, 106149.92577583418, 100186.3185063427, 94804.93441213042, 89932.53769925877, 85507.18791207804, 81476.19814575237, 77794.51410053257, 74423.4158376203, 71329.46943136131, 68483.67343813057, 65860.76055262092, 63438.61724631071, 61197.83187291322, 59121.42123889596, 57202.49629185099, 55551.31802379114, 53837.80955077557, 53102.11061486244, 51370.604477786124, 49732.78259804785, 48174.91439210781, 47999.1508186508, 47999.1508186508], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 29.895781993865967, 78.75963997840881, 125.33117985725403, 175.13274097442627, 224.35902094841003, 269.97752594947815, 316.3638300895691, 359.8546030521393, 402.5507960319519, 444.2363340854645, 490.7341148853302, 539.9772129058838, 590.8584508895874, 635.5828399658203, 681.0450849533081, 727.549113035202, 773.3551690578461, 816.1609470844269, 873.8038730621338, 921.131854057312, 971.859060049057, 1021.0391590595245, 1067.992444038391, 1121.9268169403076, 1170.7094340324402, 1219.1602809429169, 1268.9242238998413, 1319.7053158283234, 1369.5124468803406, 1423.538988828659, 1477.6259207725525, 1535.1236877441406, 1589.6916847229004, 1642.852829694748, 1698.3808755874634, 1754.0882406234741, 1802.360595703125, 1843.9074926376343, 1886.5337257385254, 1928.4021186828613, 1971.9982986450195, 2023.83318567276, 2071.1141476631165, 2114.2698538303375, 2163.9930458068848, 2213.408933877945, 2256.983062982559, 2301.3225708007812, 2344.417163848877, 2390.2529509067535, 2432.6407067775726, 2480.4594876766205, 2529.4565768241882, 2577.8290288448334, 2632.629390001297, 2632.631595134735], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"
100000000,4047.037322998047,52,85686.65894444002,0.0008568665894444002,"LowRankModels.ConvergenceHistory(""SparseProxGradGLRM"", [6.901993573427519e7, 6.901705590103318e7, 6.90125212365971e7, 6.900098475853783e7, 6.89658366204395e7, 6.884922629557407e7, 6.843793648778799e7, 6.6919510790453486e7, 6.131828117654732e7, 4.4170324294905566e7, 1.905162125180753e7, 7.870825900958395e6, 4.289745320876179e6, 2.766549338966675e6, 1.967563833585394e6, 1.4894227074350917e6, 1.176981036787468e6, 959693.3793065157, 801430.6775192803, 681984.5618232983, 589259.0611038834, 515614.7915780166, 456012.35524326656, 407005.6177495301, 366165.57838614006, 331735.4315943159, 302415.97033602657, 277227.6003764809, 255419.0332842595, 236405.32725270753, 219724.89626042166, 205009.08312332293, 191960.23844959016, 180335.67244645365, 169935.7341723512, 160594.83864491986, 152174.6304882145, 144558.717079346, 137648.56899702488, 131360.29858168424, 125622.1060239985, 120372.2378318305, 115557.34209999348, 111131.13364525208, 107053.30286496512, 103288.61799023653, 99806.18042097836, 96578.80800314483, 93582.50317084003, 90796.25885840756, 88206.4412911784, 86096.48740965695, 85686.65894444002, 85686.65894444002], Float64[], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.0, 67.01643991470337, 145.95112681388855, 219.95539379119873, 298.2941098213196, 375.43621277809143, 462.2213668823242, 541.8467938899994, 624.0727179050446, 702.9870409965515, 780.1816051006317, 856.8569450378418, 932.8860869407654, 1009.6827940940857, 1085.8447151184082, 1162.1003971099854, 1242.6108691692352, 1322.8075211048126, 1404.5770411491394, 1481.3987731933594, 1557.5269932746887, 1641.359970331192, 1720.6753134727478, 1794.214688539505, 1868.2797825336456, 1940.1540546417236, 2016.379285812378, 2084.3280477523804, 2159.364709854126, 2233.5302987098694, 2307.384977579117, 2383.109030485153, 2454.3707325458527, 2524.4500255584717, 2592.568211555481, 2667.0393073558807, 2744.8172612190247, 2817.3751170635223, 2894.533266067505, 2973.6904940605164, 3048.35236620903, 3128.6922492980957, 3214.0434572696686, 3290.072530269623, 3362.9356710910797, 3438.792062997818, 3521.4057688713074, 3621.5047538280487, 3693.7818717956543, 3766.207661628723, 3848.3976995944977, 3926.5893375873566, 4007.775285720825, 4007.7776217460632], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], 0)"


==> fig/svds-conv/2-fit-svds.csv <==
svditer,nconv,resnorm,obj
0,0,NaN,2.2484020126274443e9
2,760,25.38930659672956,1.3324627360034446e8
3,852,18.511565286524174,1.3324599814683682e8
4,857,17.437061835064572,1.3324599092901245e8

